Dominance margins for feedback systems

The paper introduces notions of robustness margins geared towards the analysis and design of systems that switch and oscillate. While such phenomena are ubiquitous in nature and in engineering, a theory of robustness for behaviors away from equilibria is lacking. The proposed framework addresses this need in the framework of p-dominance theory, which aims at generalizing stability theory for the analysis of systems with low-dimensional attractors. Dominance margins are introduced as natural generalisations of stability margins in the context of p-dominance analysis. In analogy with stability margins, dominance margins are shown to admit simple interpretations in terms of familiar frequency domain tools and to provide quantitative measures of robustness for multistable and oscillatory behaviors in Lure systems. The theory is illustrated by means of an elementary mechanical example.

==> msd11.csv <==
X,Y
-0.0061019,0.00047067
-0.0061255,0.00047338
-0.0061493,0.00047611
-0.0061732,0.00047887
-0.0061972,0.00048164
-0.0062214,0.00048443
-0.0062457,0.00048725
-0.0062701,0.00049009
-0.0062947,0.00049295
-0.0063194,0.00049583
-0.0063443,0.00049873
-0.0063693,0.00050166
-0.0063945,0.00050461
-0.0064198,0.00050758
-0.0064452,0.00051057
-0.0064708,0.00051359
-0.0064966,0.00051663
-0.0065225,0.0005197
-0.0065486,0.00052279
-0.0065748,0.0005259
-0.0066012,0.00052904
-0.0066277,0.0005322
-0.0066544,0.00053539
-0.0066813,0.0005386
-0.0067083,0.00054184
-0.0067355,0.0005451
-0.0067628,0.00054839
-0.0067903,0.00055171
-0.006818,0.00055505
-0.0068458,0.00055842
-0.0068738,0.00056182
-0.006902,0.00056524
-0.0069303,0.00056869
-0.0069588,0.00057217
-0.0069875,0.00057568
-0.0070164,0.00057921
-0.0070454,0.00058277
-0.0070746,0.00058637
-0.007104,0.00058999
-0.0071336,0.00059364
-0.0071634,0.00059732
-0.0071933,0.00060103
-0.0072235,0.00060477
-0.0072538,0.00060854
-0.0072843,0.00061234
-0.007315,0.00061618
-0.0073459,0.00062004
-0.007377,0.00062394
-0.0074082,0.00062787
-0.0074397,0.00063183
-0.0074714,0.00063583
-0.0075033,0.00063986
-0.0075353,0.00064392
-0.0075676,0.00064802
-0.0076001,0.00065215
-0.0076328,0.00065631
-0.0076657,0.00066051
-0.0076988,0.00066475
-0.0077321,0.00066902
-0.0077656,0.00067332
-0.0077994,0.00067767
-0.0078333,0.00068205
-0.0078675,0.00068647
-0.0079019,0.00069092
-0.0079365,0.00069542
-0.0079714,0.00069995
-0.0080064,0.00070452
-0.0080417,0.00070913
-0.0080773,0.00071378
-0.008113,0.00071847
-0.008149,0.0007232
-0.0081853,0.00072797
-0.0082217,0.00073278
-0.0082585,0.00073764
-0.0082954,0.00074253
-0.0083326,0.00074747
-0.0083701,0.00075246
-0.0084078,0.00075748
-0.0084457,0.00076255
-0.0084839,0.00076767
-0.0085224,0.00077283
-0.0085611,0.00077803
-0.0086,0.00078328
-0.0086393,0.00078858
-0.0086788,0.00079393
-0.0087185,0.00079932
-0.0087586,0.00080476
-0.0087989,0.00081025
-0.0088395,0.00081579
-0.0088803,0.00082138
-0.0089214,0.00082702
-0.0089629,0.00083271
-0.0090046,0.00083845
-0.0090465,0.00084424
-0.0090888,0.00085009
-0.0091314,0.00085598
-0.0091742,0.00086194
-0.0092174,0.00086794
-0.0092609,0.000874
-0.0093046,0.00088012
-0.0093487,0.00088629
-0.009393,0.00089252
-0.0094377,0.00089881
-0.0094827,0.00090516
-0.009528,0.00091156
-0.0095737,0.00091802
-0.0096196,0.00092455
-0.0096659,0.00093113
-0.0097125,0.00093778
-0.0097594,0.00094448
-0.0098067,0.00095125
-0.0098543,0.00095809
-0.0099023,0.00096499
-0.0099506,0.00097195
-0.0099992,0.00097898
-0.010048,0.00098607
-0.010098,0.00099324
-0.010147,0.0010005
-0.010197,0.0010078
-0.010248,0.0010151
-0.010299,0.0010226
-0.01035,0.0010301
-0.010401,0.0010377
-0.010453,0.0010453
-0.010505,0.0010531
-0.010558,0.0010609
-0.010611,0.0010688
-0.010665,0.0010767
-0.010719,0.0010847
-0.010773,0.0010929
-0.010827,0.0011011
-0.010883,0.0011093
-0.010938,0.0011177
-0.010994,0.0011261
-0.01105,0.0011346
-0.011107,0.0011432
-0.011164,0.0011519
-0.011222,0.0011607
-0.01128,0.0011696
-0.011338,0.0011785
-0.011397,0.0011876
-0.011457,0.0011967
-0.011516,0.0012059
-0.011577,0.0012152
-0.011637,0.0012246
-0.011699,0.0012341
-0.01176,0.0012438
-0.011823,0.0012534
-0.011885,0.0012632
-0.011948,0.0012731
-0.012012,0.0012831
-0.012076,0.0012932
-0.012141,0.0013034
-0.012206,0.0013138
-0.012271,0.0013242
-0.012338,0.0013347
-0.012404,0.0013453
-0.012472,0.0013561
-0.012539,0.0013669
-0.012608,0.0013779
-0.012676,0.001389
-0.012746,0.0014002
-0.012816,0.0014115
-0.012886,0.0014229
-0.012957,0.0014345
-0.013029,0.0014461
-0.013101,0.0014579
-0.013174,0.0014699
-0.013248,0.0014819
-0.013322,0.0014941
-0.013396,0.0015064
-0.013471,0.0015189
-0.013547,0.0015314
-0.013624,0.0015441
-0.013701,0.001557
-0.013779,0.00157
-0.013857,0.0015831
-0.013936,0.0015964
-0.014016,0.0016098
-0.014096,0.0016234
-0.014177,0.0016371
-0.014259,0.0016509
-0.014341,0.0016649
-0.014424,0.0016791
-0.014508,0.0016934
-0.014593,0.0017079
-0.014678,0.0017225
-0.014764,0.0017373
-0.01485,0.0017523
-0.014938,0.0017675
-0.015026,0.0017828
-0.015115,0.0017982
-0.015205,0.0018139
-0.015295,0.0018297
-0.015386,0.0018457
-0.015478,0.0018619
-0.015571,0.0018783
-0.015665,0.0018948
-0.015759,0.0019116
-0.015855,0.0019285
-0.015951,0.0019456
-0.016048,0.0019629
-0.016146,0.0019805
-0.016245,0.0019982
-0.016344,0.0020161
-0.016445,0.0020343
-0.016546,0.0020526
-0.016648,0.0020712
-0.016752,0.00209
-0.016856,0.002109
-0.016961,0.0021282
-0.017067,0.0021476
-0.017174,0.0021673
-0.017282,0.0021872
-0.017391,0.0022073
-0.017501,0.0022277
-0.017612,0.0022483
-0.017724,0.0022692
-0.017837,0.0022903
-0.017951,0.0023117
-0.018066,0.0023333
-0.018182,0.0023552
-0.0183,0.0023774
-0.018418,0.0023998
-0.018538,0.0024225
-0.018658,0.0024454
-0.01878,0.0024687
-0.018903,0.0024922
-0.019027,0.002516
-0.019152,0.0025401
-0.019279,0.0025645
-0.019406,0.0025892
-0.019535,0.0026142
-0.019665,0.0026395
-0.019797,0.0026651
-0.019929,0.0026911
-0.020063,0.0027173
-0.020198,0.0027439
-0.020335,0.0027709
-0.020473,0.0027981
-0.020612,0.0028257
-0.020752,0.0028537
-0.020894,0.002882
-0.021038,0.0029106
-0.021182,0.0029397
-0.021328,0.002969
-0.021476,0.0029988
-0.021625,0.003029
-0.021776,0.0030595
-0.021928,0.0030904
-0.022081,0.0031217
-0.022237,0.0031535
-0.022393,0.0031856
-0.022552,0.0032181
-0.022712,0.0032511
-0.022873,0.0032845
-0.023036,0.0033183
-0.023201,0.0033526
-0.023368,0.0033873
-0.023536,0.0034225
-0.023706,0.0034581
-0.023878,0.0034942
-0.024051,0.0035308
-0.024227,0.0035679
-0.024404,0.0036054
-0.024583,0.0036435
-0.024764,0.003682
-0.024947,0.0037211
-0.025131,0.0037607
-0.025318,0.0038008
-0.025507,0.0038415
-0.025697,0.0038827
-0.02589,0.0039245
-0.026085,0.0039668
-0.026281,0.0040097
-0.02648,0.0040532
-0.026681,0.0040973
-0.026885,0.0041419
-0.02709,0.0041872
-0.027298,0.0042331
-0.027508,0.0042796
-0.02772,0.0043268
-0.027935,0.0043746
-0.028151,0.0044231
-0.028371,0.0044722
-0.028592,0.004522
-0.028817,0.0045725
-0.029043,0.0046237
-0.029272,0.0046757
-0.029504,0.0047283
-0.029738,0.0047817
-0.029975,0.0048358
-0.030215,0.0048907
-0.030457,0.0049463
-0.030702,0.0050028
-0.03095,0.00506
-0.031201,0.005118
-0.031454,0.0051769
-0.031711,0.0052366
-0.03197,0.0052971
-0.032232,0.0053585
-0.032498,0.0054207
-0.032766,0.0054839
-0.033038,0.0055479
-0.033312,0.0056129
-0.03359,0.0056787
-0.033871,0.0057456
-0.034155,0.0058134
-0.034443,0.0058821
-0.034734,0.0059519
-0.035029,0.0060226
-0.035327,0.0060944
-0.035628,0.0061672
-0.035933,0.006241
-0.036242,0.0063159
-0.036555,0.0063919
-0.036871,0.0064691
-0.037191,0.0065473
-0.037514,0.0066266
-0.037842,0.0067071
-0.038174,0.0067888
-0.03851,0.0068717
-0.038849,0.0069557
-0.039193,0.007041
-0.039541,0.0071276
-0.039894,0.0072154
-0.04025,0.0073045
-0.040612,0.0073948
-0.040977,0.0074865
-0.041347,0.0075796
-0.041722,0.007674
-0.042101,0.0077697
-0.042485,0.0078669
-0.042874,0.0079655
-0.043268,0.0080655
-0.043666,0.008167
-0.04407,0.00827
-0.044479,0.0083745
-0.044892,0.0084805
-0.045311,0.008588
-0.045736,0.0086971
-0.046166,0.0088078
-0.046601,0.0089201
-0.047042,0.0090341
-0.047488,0.0091497
-0.04794,0.0092669
-0.048398,0.0093859
-0.048862,0.0095066
-0.049332,0.009629
-0.049808,0.0097532
-0.05029,0.0098791
-0.050778,0.010007
-0.051273,0.010137
-0.051774,0.010268
-0.052281,0.010401
-0.052795,0.010537
-0.053316,0.010674
-0.053844,0.010813
-0.054379,0.010954
-0.05492,0.011097
-0.055469,0.011242
-0.056025,0.011389
-0.056588,0.011538
-0.057159,0.011689
-0.057738,0.011842
-0.058324,0.011997
-0.058917,0.012155
-0.059519,0.012314
-0.060129,0.012476
-0.060746,0.01264
-0.061372,0.012805
-0.062007,0.012974
-0.062649,0.013144
-0.063301,0.013316
-0.063961,0.013491
-0.064629,0.013668
-0.065307,0.013847
-0.065994,0.014029
-0.06669,0.014212
-0.067395,0.014398
-0.06811,0.014586
-0.068835,0.014776
-0.069569,0.014969
-0.070312,0.015164
-0.071066,0.015361
-0.07183,0.01556
-0.072604,0.015761
-0.073389,0.015965
-0.074184,0.016171
-0.074989,0.016378
-0.075805,0.016588
-0.076632,0.0168
-0.07747,0.017014
-0.07832,0.01723
-0.07918,0.017448
-0.080052,0.017668
-0.080935,0.01789
-0.08183,0.018113
-0.082737,0.018339
-0.083656,0.018566
-0.084586,0.018794
-0.085529,0.019024
-0.086484,0.019256
-0.087451,0.019489
-0.088431,0.019723
-0.089423,0.019958
-0.090429,0.020195
-0.091446,0.020432
-0.092477,0.02067
-0.093521,0.020909
-0.094578,0.021148
-0.095648,0.021387
-0.096731,0.021627
-0.097827,0.021867
-0.098937,0.022106
-0.10006,0.022346
-0.1012,0.022584
-0.10235,0.022822
-0.10351,0.023059
-0.10469,0.023295
-0.10588,0.023529
-0.10708,0.023761
-0.1083,0.023992
-0.10953,0.02422
-0.11078,0.024445
-0.11204,0.024667
-0.11331,0.024886
-0.1146,0.025102
-0.11589,0.025313
-0.11721,0.02552
-0.11853,0.025722
-0.11987,0.025919
-0.12122,0.026111
-0.12258,0.026296
-0.12396,0.026475
-0.12534,0.026646
-0.12674,0.02681
-0.12815,0.026966
-0.12957,0.027114
-0.13101,0.027253
-0.13245,0.027381
-0.1339,0.0275
-0.13536,0.027608
-0.13683,0.027704
-0.13831,0.027789
-0.1398,0.02786
-0.14129,0.027919
-0.14279,0.027964
-0.1443,0.027994
-0.14581,0.028008
-0.14733,0.028007
-0.14885,0.02799
-0.15037,0.027955
-0.1519,0.027902
-0.15342,0.027831
-0.15495,0.02774
-0.15647,0.02763
-0.158,0.027499
-0.15951,0.027346
-0.16103,0.027172
-0.16254,0.026976
-0.16404,0.026757
-0.16553,0.026514
-0.16701,0.026246
-0.16849,0.025955
-0.16994,0.025638
-0.17139,0.025296
-0.17282,0.024927
-0.17423,0.024533
-0.17562,0.024112
-0.17699,0.023664
-0.17834,0.023189
-0.17966,0.022688
-0.18096,0.022159
-0.18223,0.021603
-0.18347,0.02102
-0.18468,0.02041
-0.18585,0.019773
-0.18699,0.01911
-0.18809,0.018421
-0.18916,0.017707
-0.19018,0.016968
-0.19116,0.016204
-0.1921,0.015417
-0.19299,0.014607
-0.19384,0.013775
-0.19463,0.012923
-0.19538,0.01205
-0.19607,0.011159
-0.19671,0.01025
-0.1973,0.0093244
-0.19783,0.0083843
-0.19831,0.0074306
-0.19873,0.0064648
-0.19909,0.0054884
-0.19939,0.004503
-0.19963,0.0035101
-0.19981,0.0025114
-0.19993,0.0015085
-0.19999,0.00050312
-0.19999,-0.00050312
-0.19993,-0.0015085
-0.19981,-0.0025114
-0.19963,-0.0035101
-0.19939,-0.004503
-0.19909,-0.0054884
-0.19873,-0.0064648
-0.19831,-0.0074306
-0.19783,-0.0083843
-0.1973,-0.0093244
-0.19671,-0.01025
-0.19607,-0.011159
-0.19538,-0.01205
-0.19463,-0.012923
-0.19384,-0.013775
-0.19299,-0.014607
-0.1921,-0.015417
-0.19116,-0.016204
-0.19018,-0.016968
-0.18916,-0.017707
-0.18809,-0.018421
-0.18699,-0.01911
-0.18585,-0.019773
-0.18468,-0.02041
-0.18347,-0.02102
-0.18223,-0.021603
-0.18096,-0.022159
-0.17966,-0.022688
-0.17834,-0.023189
-0.17699,-0.023664
-0.17562,-0.024112
-0.17423,-0.024533
-0.17282,-0.024927
-0.17139,-0.025296
-0.16994,-0.025638
-0.16849,-0.025955
-0.16701,-0.026246
-0.16553,-0.026514
-0.16404,-0.026757
-0.16254,-0.026976
-0.16103,-0.027172
-0.15951,-0.027346
-0.158,-0.027499
-0.15647,-0.02763
-0.15495,-0.02774
-0.15342,-0.027831
-0.1519,-0.027902
-0.15037,-0.027955
-0.14885,-0.02799
-0.14733,-0.028007
-0.14581,-0.028008
-0.1443,-0.027994
-0.14279,-0.027964
-0.14129,-0.027919
-0.1398,-0.02786
-0.13831,-0.027789
-0.13683,-0.027704
-0.13536,-0.027608
-0.1339,-0.0275
-0.13245,-0.027381
-0.13101,-0.027253
-0.12957,-0.027114
-0.12815,-0.026966
-0.12674,-0.02681
-0.12534,-0.026646
-0.12396,-0.026475
-0.12258,-0.026296
-0.12122,-0.026111
-0.11987,-0.025919
-0.11853,-0.025722
-0.11721,-0.02552
-0.11589,-0.025313
-0.1146,-0.025102
-0.11331,-0.024886
-0.11204,-0.024667
-0.11078,-0.024445
-0.10953,-0.02422
-0.1083,-0.023992
-0.10708,-0.023761
-0.10588,-0.023529
-0.10469,-0.023295
-0.10351,-0.023059
-0.10235,-0.022822
-0.1012,-0.022584
-0.10006,-0.022346
-0.098937,-0.022106
-0.097827,-0.021867
-0.096731,-0.021627
-0.095648,-0.021387
-0.094578,-0.021148
-0.093521,-0.020909
-0.092477,-0.02067
-0.091446,-0.020432
-0.090429,-0.020195
-0.089423,-0.019958
-0.088431,-0.019723
-0.087451,-0.019489
-0.086484,-0.019256
-0.085529,-0.019024
-0.084586,-0.018794
-0.083656,-0.018566
-0.082737,-0.018339
-0.08183,-0.018113
-0.080935,-0.01789
-0.080052,-0.017668
-0.07918,-0.017448
-0.07832,-0.01723
-0.07747,-0.017014
-0.076632,-0.0168
-0.075805,-0.016588
-0.074989,-0.016378
-0.074184,-0.016171
-0.073389,-0.015965
-0.072604,-0.015761
-0.07183,-0.01556
-0.071066,-0.015361
-0.070312,-0.015164
-0.069569,-0.014969
-0.068835,-0.014776
-0.06811,-0.014586
-0.067395,-0.014398
-0.06669,-0.014212
-0.065994,-0.014029
-0.065307,-0.013847
-0.064629,-0.013668
-0.063961,-0.013491
-0.063301,-0.013316
-0.062649,-0.013144
-0.062007,-0.012974
-0.061372,-0.012805
-0.060746,-0.01264
-0.060129,-0.012476
-0.059519,-0.012314
-0.058917,-0.012155
-0.058324,-0.011997
-0.057738,-0.011842
-0.057159,-0.011689
-0.056588,-0.011538
-0.056025,-0.011389
-0.055469,-0.011242
-0.05492,-0.011097
-0.054379,-0.010954
-0.053844,-0.010813
-0.053316,-0.010674
-0.052795,-0.010537
-0.052281,-0.010401
-0.051774,-0.010268
-0.051273,-0.010137
-0.050778,-0.010007
-0.05029,-0.0098791
-0.049808,-0.0097532
-0.049332,-0.009629
-0.048862,-0.0095066
-0.048398,-0.0093859
-0.04794,-0.0092669
-0.047488,-0.0091497
-0.047042,-0.0090341
-0.046601,-0.0089201
-0.046166,-0.0088078
-0.045736,-0.0086971
-0.045311,-0.008588
-0.044892,-0.0084805
-0.044479,-0.0083745
-0.04407,-0.00827
-0.043666,-0.008167
-0.043268,-0.0080655
-0.042874,-0.0079655
-0.042485,-0.0078669
-0.042101,-0.0077697
-0.041722,-0.007674
-0.041347,-0.0075796
-0.040977,-0.0074865
-0.040612,-0.0073948
-0.04025,-0.0073045
-0.039894,-0.0072154
-0.039541,-0.0071276
-0.039193,-0.007041
-0.038849,-0.0069557
-0.03851,-0.0068717
-0.038174,-0.0067888
-0.037842,-0.0067071
-0.037514,-0.0066266
-0.037191,-0.0065473
-0.036871,-0.0064691
-0.036555,-0.0063919
-0.036242,-0.0063159
-0.035933,-0.006241
-0.035628,-0.0061672
-0.035327,-0.0060944
-0.035029,-0.0060226
-0.034734,-0.0059519
-0.034443,-0.0058821
-0.034155,-0.0058134
-0.033871,-0.0057456
-0.03359,-0.0056787
-0.033312,-0.0056129
-0.033038,-0.0055479
-0.032766,-0.0054839
-0.032498,-0.0054207
-0.032232,-0.0053585
-0.03197,-0.0052971
-0.031711,-0.0052366
-0.031454,-0.0051769
-0.031201,-0.005118
-0.03095,-0.00506
-0.030702,-0.0050028
-0.030457,-0.0049463
-0.030215,-0.0048907
-0.029975,-0.0048358
-0.029738,-0.0047817
-0.029504,-0.0047283
-0.029272,-0.0046757
-0.029043,-0.0046237
-0.028817,-0.0045725
-0.028592,-0.004522
-0.028371,-0.0044722
-0.028151,-0.0044231
-0.027935,-0.0043746
-0.02772,-0.0043268
-0.027508,-0.0042796
-0.027298,-0.0042331
-0.02709,-0.0041872
-0.026885,-0.0041419
-0.026681,-0.0040973
-0.02648,-0.0040532
-0.026281,-0.0040097
-0.026085,-0.0039668
-0.02589,-0.0039245
-0.025697,-0.0038827
-0.025507,-0.0038415
-0.025318,-0.0038008
-0.025131,-0.0037607
-0.024947,-0.0037211
-0.024764,-0.003682
-0.024583,-0.0036435
-0.024404,-0.0036054
-0.024227,-0.0035679
-0.024051,-0.0035308
-0.023878,-0.0034942
-0.023706,-0.0034581
-0.023536,-0.0034225
-0.023368,-0.0033873
-0.023201,-0.0033526
-0.023036,-0.0033183
-0.022873,-0.0032845
-0.022712,-0.0032511
-0.022552,-0.0032181
-0.022393,-0.0031856
-0.022237,-0.0031535
-0.022081,-0.0031217
-0.021928,-0.0030904
-0.021776,-0.0030595
-0.021625,-0.003029
-0.021476,-0.0029988
-0.021328,-0.002969
-0.021182,-0.0029397
-0.021038,-0.0029106
-0.020894,-0.002882
-0.020752,-0.0028537
-0.020612,-0.0028257
-0.020473,-0.0027981
-0.020335,-0.0027709
-0.020198,-0.0027439
-0.020063,-0.0027173
-0.019929,-0.0026911
-0.019797,-0.0026651
-0.019665,-0.0026395
-0.019535,-0.0026142
-0.019406,-0.0025892
-0.019279,-0.0025645
-0.019152,-0.0025401
-0.019027,-0.002516
-0.018903,-0.0024922
-0.01878,-0.0024687
-0.018658,-0.0024454
-0.018538,-0.0024225
-0.018418,-0.0023998
-0.0183,-0.0023774
-0.018182,-0.0023552
-0.018066,-0.0023333
-0.017951,-0.0023117
-0.017837,-0.0022903
-0.017724,-0.0022692
-0.017612,-0.0022483
-0.017501,-0.0022277
-0.017391,-0.0022073
-0.017282,-0.0021872
-0.017174,-0.0021673
-0.017067,-0.0021476
-0.016961,-0.0021282
-0.016856,-0.002109
-0.016752,-0.00209
-0.016648,-0.0020712
-0.016546,-0.0020526
-0.016445,-0.0020343
-0.016344,-0.0020161
-0.016245,-0.0019982
-0.016146,-0.0019805
-0.016048,-0.0019629
-0.015951,-0.0019456
-0.015855,-0.0019285
-0.015759,-0.0019116
-0.015665,-0.0018948
-0.015571,-0.0018783
-0.015478,-0.0018619
-0.015386,-0.0018457
-0.015295,-0.0018297
-0.015205,-0.0018139
-0.015115,-0.0017982
-0.015026,-0.0017828
-0.014938,-0.0017675
-0.01485,-0.0017523
-0.014764,-0.0017373
-0.014678,-0.0017225
-0.014593,-0.0017079
-0.014508,-0.0016934
-0.014424,-0.0016791
-0.014341,-0.0016649
-0.014259,-0.0016509
-0.014177,-0.0016371
-0.014096,-0.0016234
-0.014016,-0.0016098
-0.013936,-0.0015964
-0.013857,-0.0015831
-0.013779,-0.00157
-0.013701,-0.001557
-0.013624,-0.0015441
-0.013547,-0.0015314
-0.013471,-0.0015189
-0.013396,-0.0015064
-0.013322,-0.0014941
-0.013248,-0.0014819
-0.013174,-0.0014699
-0.013101,-0.0014579
-0.013029,-0.0014461
-0.012957,-0.0014345
-0.012886,-0.0014229
-0.012816,-0.0014115
-0.012746,-0.0014002
-0.012676,-0.001389
-0.012608,-0.0013779
-0.012539,-0.0013669
-0.012472,-0.0013561
-0.012404,-0.0013453
-0.012338,-0.0013347
-0.012271,-0.0013242
-0.012206,-0.0013138
-0.012141,-0.0013034
-0.012076,-0.0012932
-0.012012,-0.0012831
-0.011948,-0.0012731
-0.011885,-0.0012632
-0.011823,-0.0012534
-0.01176,-0.0012438
-0.011699,-0.0012341
-0.011637,-0.0012246
-0.011577,-0.0012152
-0.011516,-0.0012059
-0.011457,-0.0011967
-0.011397,-0.0011876
-0.011338,-0.0011785
-0.01128,-0.0011696
-0.011222,-0.0011607
-0.011164,-0.0011519
-0.011107,-0.0011432
-0.01105,-0.0011346
-0.010994,-0.0011261
-0.010938,-0.0011177
-0.010883,-0.0011093
-0.010827,-0.0011011
-0.010773,-0.0010929
-0.010719,-0.0010847
-0.010665,-0.0010767
-0.010611,-0.0010688
-0.010558,-0.0010609
-0.010505,-0.0010531
-0.010453,-0.0010453
-0.010401,-0.0010377
-0.01035,-0.0010301
-0.010299,-0.0010226
-0.010248,-0.0010151
-0.010197,-0.0010078
-0.010147,-0.0010005
-0.010098,-0.00099324
-0.010048,-0.00098607
-0.0099992,-0.00097898
-0.0099506,-0.00097195
-0.0099023,-0.00096499
-0.0098543,-0.00095809
-0.0098067,-0.00095125
-0.0097594,-0.00094448
-0.0097125,-0.00093778
-0.0096659,-0.00093113
-0.0096196,-0.00092455
-0.0095737,-0.00091802
-0.009528,-0.00091156
-0.0094827,-0.00090516
-0.0094377,-0.00089881
-0.009393,-0.00089252
-0.0093487,-0.00088629
-0.0093046,-0.00088012
-0.0092609,-0.000874
-0.0092174,-0.00086794
-0.0091742,-0.00086194
-0.0091314,-0.00085598
-0.0090888,-0.00085009
-0.0090465,-0.00084424
-0.0090046,-0.00083845
-0.0089629,-0.00083271
-0.0089214,-0.00082702
-0.0088803,-0.00082138
-0.0088395,-0.00081579
-0.0087989,-0.00081025
-0.0087586,-0.00080476
-0.0087185,-0.00079932
-0.0086788,-0.00079393
-0.0086393,-0.00078858
-0.0086,-0.00078328
-0.0085611,-0.00077803
-0.0085224,-0.00077283
-0.0084839,-0.00076767
-0.0084457,-0.00076255
-0.0084078,-0.00075748
-0.0083701,-0.00075246
-0.0083326,-0.00074747
-0.0082954,-0.00074253
-0.0082585,-0.00073764
-0.0082217,-0.00073278
-0.0081853,-0.00072797
-0.008149,-0.0007232
-0.008113,-0.00071847
-0.0080773,-0.00071378
-0.0080417,-0.00070913
-0.0080064,-0.00070452
-0.0079714,-0.00069995
-0.0079365,-0.00069542
-0.0079019,-0.00069092
-0.0078675,-0.00068647
-0.0078333,-0.00068205
-0.0077994,-0.00067767
-0.0077656,-0.00067332
-0.0077321,-0.00066902
-0.0076988,-0.00066475
-0.0076657,-0.00066051
-0.0076328,-0.00065631
-0.0076001,-0.00065215
-0.0075676,-0.00064802
-0.0075353,-0.00064392
-0.0075033,-0.00063986
-0.0074714,-0.00063583
-0.0074397,-0.00063183
-0.0074082,-0.00062787
-0.007377,-0.00062394
-0.0073459,-0.00062004
-0.007315,-0.00061618
-0.0072843,-0.00061234
-0.0072538,-0.00060854
-0.0072235,-0.00060477
-0.0071933,-0.00060103
-0.0071634,-0.00059732
-0.0071336,-0.00059364
-0.007104,-0.00058999
-0.0070746,-0.00058637
-0.0070454,-0.00058277
-0.0070164,-0.00057921
-0.0069875,-0.00057568
-0.0069588,-0.00057217
-0.0069303,-0.00056869
-0.006902,-0.00056524
-0.0068738,-0.00056182
-0.0068458,-0.00055842
-0.006818,-0.00055505
-0.0067903,-0.00055171
-0.0067628,-0.00054839
-0.0067355,-0.0005451
-0.0067083,-0.00054184
-0.0066813,-0.0005386
-0.0066544,-0.00053539
-0.0066277,-0.0005322
-0.0066012,-0.00052904
-0.0065748,-0.0005259
-0.0065486,-0.00052279
-0.0065225,-0.0005197
-0.0064966,-0.00051663
-0.0064708,-0.00051359
-0.0064452,-0.00051057
-0.0064198,-0.00050758
-0.0063945,-0.00050461
-0.0063693,-0.00050166
-0.0063443,-0.00049873
-0.0063194,-0.00049583
-0.0062947,-0.00049295
-0.0062701,-0.00049009
-0.0062457,-0.00048725
-0.0062214,-0.00048443
-0.0061972,-0.00048164
-0.0061732,-0.00047887
-0.0061493,-0.00047611
-0.0061255,-0.00047338
-0.0061019,-0.00047067


==> msd12.csv <==
X,Y
-0.0061019,-0.00047067
-0.0061255,-0.00047338
-0.0061493,-0.00047611
-0.0061732,-0.00047887
-0.0061972,-0.00048164
-0.0062214,-0.00048443
-0.0062457,-0.00048725
-0.0062701,-0.00049009
-0.0062947,-0.00049295
-0.0063194,-0.00049583
-0.0063443,-0.00049873
-0.0063693,-0.00050166
-0.0063945,-0.00050461
-0.0064198,-0.00050758
-0.0064452,-0.00051057
-0.0064708,-0.00051359
-0.0064966,-0.00051663
-0.0065225,-0.0005197
-0.0065486,-0.00052279
-0.0065748,-0.0005259
-0.0066012,-0.00052904
-0.0066277,-0.0005322
-0.0066544,-0.00053539
-0.0066813,-0.0005386
-0.0067083,-0.00054184
-0.0067355,-0.0005451
-0.0067628,-0.00054839
-0.0067903,-0.00055171
-0.006818,-0.00055505
-0.0068458,-0.00055842
-0.0068738,-0.00056182
-0.006902,-0.00056524
-0.0069303,-0.00056869
-0.0069588,-0.00057217
-0.0069875,-0.00057568
-0.0070164,-0.00057921
-0.0070454,-0.00058277
-0.0070746,-0.00058637
-0.007104,-0.00058999
-0.0071336,-0.00059364
-0.0071634,-0.00059732
-0.0071933,-0.00060103
-0.0072235,-0.00060477
-0.0072538,-0.00060854
-0.0072843,-0.00061234
-0.007315,-0.00061618
-0.0073459,-0.00062004
-0.007377,-0.00062394
-0.0074082,-0.00062787
-0.0074397,-0.00063183
-0.0074714,-0.00063583
-0.0075033,-0.00063986
-0.0075353,-0.00064392
-0.0075676,-0.00064802
-0.0076001,-0.00065215
-0.0076328,-0.00065631
-0.0076657,-0.00066051
-0.0076988,-0.00066475
-0.0077321,-0.00066902
-0.0077656,-0.00067332
-0.0077994,-0.00067767
-0.0078333,-0.00068205
-0.0078675,-0.00068647
-0.0079019,-0.00069092
-0.0079365,-0.00069542
-0.0079714,-0.00069995
-0.0080064,-0.00070452
-0.0080417,-0.00070913
-0.0080773,-0.00071378
-0.008113,-0.00071847
-0.008149,-0.0007232
-0.0081853,-0.00072797
-0.0082217,-0.00073278
-0.0082585,-0.00073764
-0.0082954,-0.00074253
-0.0083326,-0.00074747
-0.0083701,-0.00075246
-0.0084078,-0.00075748
-0.0084457,-0.00076255
-0.0084839,-0.00076767
-0.0085224,-0.00077283
-0.0085611,-0.00077803
-0.0086,-0.00078328
-0.0086393,-0.00078858
-0.0086788,-0.00079393
-0.0087185,-0.00079932
-0.0087586,-0.00080476
-0.0087989,-0.00081025
-0.0088395,-0.00081579
-0.0088803,-0.00082138
-0.0089214,-0.00082702
-0.0089629,-0.00083271
-0.0090046,-0.00083845
-0.0090465,-0.00084424
-0.0090888,-0.00085009
-0.0091314,-0.00085598
-0.0091742,-0.00086194
-0.0092174,-0.00086794
-0.0092609,-0.000874
-0.0093046,-0.00088012
-0.0093487,-0.00088629
-0.009393,-0.00089252
-0.0094377,-0.00089881
-0.0094827,-0.00090516
-0.009528,-0.00091156
-0.0095737,-0.00091802
-0.0096196,-0.00092455
-0.0096659,-0.00093113
-0.0097125,-0.00093778
-0.0097594,-0.00094448
-0.0098067,-0.00095125
-0.0098543,-0.00095809
-0.0099023,-0.00096499
-0.0099506,-0.00097195
-0.0099992,-0.00097898
-0.010048,-0.00098607
-0.010098,-0.00099324
-0.010147,-0.0010005
-0.010197,-0.0010078
-0.010248,-0.0010151
-0.010299,-0.0010226
-0.01035,-0.0010301
-0.010401,-0.0010377
-0.010453,-0.0010453
-0.010505,-0.0010531
-0.010558,-0.0010609
-0.010611,-0.0010688
-0.010665,-0.0010767
-0.010719,-0.0010847
-0.010773,-0.0010929
-0.010827,-0.0011011
-0.010883,-0.0011093
-0.010938,-0.0011177
-0.010994,-0.0011261
-0.01105,-0.0011346
-0.011107,-0.0011432
-0.011164,-0.0011519
-0.011222,-0.0011607
-0.01128,-0.0011696
-0.011338,-0.0011785
-0.011397,-0.0011876
-0.011457,-0.0011967
-0.011516,-0.0012059
-0.011577,-0.0012152
-0.011637,-0.0012246
-0.011699,-0.0012341
-0.01176,-0.0012438
-0.011823,-0.0012534
-0.011885,-0.0012632
-0.011948,-0.0012731
-0.012012,-0.0012831
-0.012076,-0.0012932
-0.012141,-0.0013034
-0.012206,-0.0013138
-0.012271,-0.0013242
-0.012338,-0.0013347
-0.012404,-0.0013453
-0.012472,-0.0013561
-0.012539,-0.0013669
-0.012608,-0.0013779
-0.012676,-0.001389
-0.012746,-0.0014002
-0.012816,-0.0014115
-0.012886,-0.0014229
-0.012957,-0.0014345
-0.013029,-0.0014461
-0.013101,-0.0014579
-0.013174,-0.0014699
-0.013248,-0.0014819
-0.013322,-0.0014941
-0.013396,-0.0015064
-0.013471,-0.0015189
-0.013547,-0.0015314
-0.013624,-0.0015441
-0.013701,-0.001557
-0.013779,-0.00157
-0.013857,-0.0015831
-0.013936,-0.0015964
-0.014016,-0.0016098
-0.014096,-0.0016234
-0.014177,-0.0016371
-0.014259,-0.0016509
-0.014341,-0.0016649
-0.014424,-0.0016791
-0.014508,-0.0016934
-0.014593,-0.0017079
-0.014678,-0.0017225
-0.014764,-0.0017373
-0.01485,-0.0017523
-0.014938,-0.0017675
-0.015026,-0.0017828
-0.015115,-0.0017982
-0.015205,-0.0018139
-0.015295,-0.0018297
-0.015386,-0.0018457
-0.015478,-0.0018619
-0.015571,-0.0018783
-0.015665,-0.0018948
-0.015759,-0.0019116
-0.015855,-0.0019285
-0.015951,-0.0019456
-0.016048,-0.0019629
-0.016146,-0.0019805
-0.016245,-0.0019982
-0.016344,-0.0020161
-0.016445,-0.0020343
-0.016546,-0.0020526
-0.016648,-0.0020712
-0.016752,-0.00209
-0.016856,-0.002109
-0.016961,-0.0021282
-0.017067,-0.0021476
-0.017174,-0.0021673
-0.017282,-0.0021872
-0.017391,-0.0022073
-0.017501,-0.0022277
-0.017612,-0.0022483
-0.017724,-0.0022692
-0.017837,-0.0022903
-0.017951,-0.0023117
-0.018066,-0.0023333
-0.018182,-0.0023552
-0.0183,-0.0023774
-0.018418,-0.0023998
-0.018538,-0.0024225
-0.018658,-0.0024454
-0.01878,-0.0024687
-0.018903,-0.0024922
-0.019027,-0.002516
-0.019152,-0.0025401
-0.019279,-0.0025645
-0.019406,-0.0025892
-0.019535,-0.0026142
-0.019665,-0.0026395
-0.019797,-0.0026651
-0.019929,-0.0026911
-0.020063,-0.0027173
-0.020198,-0.0027439
-0.020335,-0.0027709
-0.020473,-0.0027981
-0.020612,-0.0028257
-0.020752,-0.0028537
-0.020894,-0.002882
-0.021038,-0.0029106
-0.021182,-0.0029397
-0.021328,-0.002969
-0.021476,-0.0029988
-0.021625,-0.003029
-0.021776,-0.0030595
-0.021928,-0.0030904
-0.022081,-0.0031217
-0.022237,-0.0031535
-0.022393,-0.0031856
-0.022552,-0.0032181
-0.022712,-0.0032511
-0.022873,-0.0032845
-0.023036,-0.0033183
-0.023201,-0.0033526
-0.023368,-0.0033873
-0.023536,-0.0034225
-0.023706,-0.0034581
-0.023878,-0.0034942
-0.024051,-0.0035308
-0.024227,-0.0035679
-0.024404,-0.0036054
-0.024583,-0.0036435
-0.024764,-0.003682
-0.024947,-0.0037211
-0.025131,-0.0037607
-0.025318,-0.0038008
-0.025507,-0.0038415
-0.025697,-0.0038827
-0.02589,-0.0039245
-0.026085,-0.0039668
-0.026281,-0.0040097
-0.02648,-0.0040532
-0.026681,-0.0040973
-0.026885,-0.0041419
-0.02709,-0.0041872
-0.027298,-0.0042331
-0.027508,-0.0042796
-0.02772,-0.0043268
-0.027935,-0.0043746
-0.028151,-0.0044231
-0.028371,-0.0044722
-0.028592,-0.004522
-0.028817,-0.0045725
-0.029043,-0.0046237
-0.029272,-0.0046757
-0.029504,-0.0047283
-0.029738,-0.0047817
-0.029975,-0.0048358
-0.030215,-0.0048907
-0.030457,-0.0049463
-0.030702,-0.0050028
-0.03095,-0.00506
-0.031201,-0.005118
-0.031454,-0.0051769
-0.031711,-0.0052366
-0.03197,-0.0052971
-0.032232,-0.0053585
-0.032498,-0.0054207
-0.032766,-0.0054839
-0.033038,-0.0055479
-0.033312,-0.0056129
-0.03359,-0.0056787
-0.033871,-0.0057456
-0.034155,-0.0058134
-0.034443,-0.0058821
-0.034734,-0.0059519
-0.035029,-0.0060226
-0.035327,-0.0060944
-0.035628,-0.0061672
-0.035933,-0.006241
-0.036242,-0.0063159
-0.036555,-0.0063919
-0.036871,-0.0064691
-0.037191,-0.0065473
-0.037514,-0.0066266
-0.037842,-0.0067071
-0.038174,-0.0067888
-0.03851,-0.0068717
-0.038849,-0.0069557
-0.039193,-0.007041
-0.039541,-0.0071276
-0.039894,-0.0072154
-0.04025,-0.0073045
-0.040612,-0.0073948
-0.040977,-0.0074865
-0.041347,-0.0075796
-0.041722,-0.007674
-0.042101,-0.0077697
-0.042485,-0.0078669
-0.042874,-0.0079655
-0.043268,-0.0080655
-0.043666,-0.008167
-0.04407,-0.00827
-0.044479,-0.0083745
-0.044892,-0.0084805
-0.045311,-0.008588
-0.045736,-0.0086971
-0.046166,-0.0088078
-0.046601,-0.0089201
-0.047042,-0.0090341
-0.047488,-0.0091497
-0.04794,-0.0092669
-0.048398,-0.0093859
-0.048862,-0.0095066
-0.049332,-0.009629
-0.049808,-0.0097532
-0.05029,-0.0098791
-0.050778,-0.010007
-0.051273,-0.010137
-0.051774,-0.010268
-0.052281,-0.010401
-0.052795,-0.010537
-0.053316,-0.010674
-0.053844,-0.010813
-0.054379,-0.010954
-0.05492,-0.011097
-0.055469,-0.011242
-0.056025,-0.011389
-0.056588,-0.011538
-0.057159,-0.011689
-0.057738,-0.011842
-0.058324,-0.011997
-0.058917,-0.012155
-0.059519,-0.012314
-0.060129,-0.012476
-0.060746,-0.01264
-0.061372,-0.012805
-0.062007,-0.012974
-0.062649,-0.013144
-0.063301,-0.013316
-0.063961,-0.013491
-0.064629,-0.013668
-0.065307,-0.013847
-0.065994,-0.014029
-0.06669,-0.014212
-0.067395,-0.014398
-0.06811,-0.014586
-0.068835,-0.014776
-0.069569,-0.014969
-0.070312,-0.015164
-0.071066,-0.015361
-0.07183,-0.01556
-0.072604,-0.015761
-0.073389,-0.015965
-0.074184,-0.016171
-0.074989,-0.016378
-0.075805,-0.016588
-0.076632,-0.0168
-0.07747,-0.017014
-0.07832,-0.01723
-0.07918,-0.017448
-0.080052,-0.017668
-0.080935,-0.01789
-0.08183,-0.018113
-0.082737,-0.018339
-0.083656,-0.018566
-0.084586,-0.018794
-0.085529,-0.019024
-0.086484,-0.019256
-0.087451,-0.019489
-0.088431,-0.019723
-0.089423,-0.019958
-0.090429,-0.020195
-0.091446,-0.020432
-0.092477,-0.02067
-0.093521,-0.020909
-0.094578,-0.021148
-0.095648,-0.021387
-0.096731,-0.021627
-0.097827,-0.021867
-0.098937,-0.022106
-0.10006,-0.022346
-0.1012,-0.022584
-0.10235,-0.022822
-0.10351,-0.023059
-0.10469,-0.023295
-0.10588,-0.023529
-0.10708,-0.023761
-0.1083,-0.023992
-0.10953,-0.02422
-0.11078,-0.024445
-0.11204,-0.024667
-0.11331,-0.024886
-0.1146,-0.025102
-0.11589,-0.025313
-0.11721,-0.02552
-0.11853,-0.025722
-0.11987,-0.025919
-0.12122,-0.026111
-0.12258,-0.026296
-0.12396,-0.026475
-0.12534,-0.026646
-0.12674,-0.02681
-0.12815,-0.026966
-0.12957,-0.027114
-0.13101,-0.027253
-0.13245,-0.027381
-0.1339,-0.0275
-0.13536,-0.027608
-0.13683,-0.027704
-0.13831,-0.027789
-0.1398,-0.02786
-0.14129,-0.027919
-0.14279,-0.027964
-0.1443,-0.027994
-0.14581,-0.028008
-0.14733,-0.028007
-0.14885,-0.02799
-0.15037,-0.027955
-0.1519,-0.027902
-0.15342,-0.027831
-0.15495,-0.02774
-0.15647,-0.02763
-0.158,-0.027499
-0.15951,-0.027346
-0.16103,-0.027172
-0.16254,-0.026976
-0.16404,-0.026757
-0.16553,-0.026514
-0.16701,-0.026246
-0.16849,-0.025955
-0.16994,-0.025638
-0.17139,-0.025296
-0.17282,-0.024927
-0.17423,-0.024533
-0.17562,-0.024112
-0.17699,-0.023664
-0.17834,-0.023189
-0.17966,-0.022688
-0.18096,-0.022159
-0.18223,-0.021603
-0.18347,-0.02102
-0.18468,-0.02041
-0.18585,-0.019773
-0.18699,-0.01911
-0.18809,-0.018421
-0.18916,-0.017707
-0.19018,-0.016968
-0.19116,-0.016204
-0.1921,-0.015417
-0.19299,-0.014607
-0.19384,-0.013775
-0.19463,-0.012923
-0.19538,-0.01205
-0.19607,-0.011159
-0.19671,-0.01025
-0.1973,-0.0093244
-0.19783,-0.0083843
-0.19831,-0.0074306
-0.19873,-0.0064648
-0.19909,-0.0054884
-0.19939,-0.004503
-0.19963,-0.0035101
-0.19981,-0.0025114
-0.19993,-0.0015085
-0.19999,-0.00050312
-0.19999,0.00050312
-0.19993,0.0015085
-0.19981,0.0025114
-0.19963,0.0035101
-0.19939,0.004503
-0.19909,0.0054884
-0.19873,0.0064648
-0.19831,0.0074306
-0.19783,0.0083843
-0.1973,0.0093244
-0.19671,0.01025
-0.19607,0.011159
-0.19538,0.01205
-0.19463,0.012923
-0.19384,0.013775
-0.19299,0.014607
-0.1921,0.015417
-0.19116,0.016204
-0.19018,0.016968
-0.18916,0.017707
-0.18809,0.018421
-0.18699,0.01911
-0.18585,0.019773
-0.18468,0.02041
-0.18347,0.02102
-0.18223,0.021603
-0.18096,0.022159
-0.17966,0.022688
-0.17834,0.023189
-0.17699,0.023664
-0.17562,0.024112
-0.17423,0.024533
-0.17282,0.024927
-0.17139,0.025296
-0.16994,0.025638
-0.16849,0.025955
-0.16701,0.026246
-0.16553,0.026514
-0.16404,0.026757
-0.16254,0.026976
-0.16103,0.027172
-0.15951,0.027346
-0.158,0.027499
-0.15647,0.02763
-0.15495,0.02774
-0.15342,0.027831
-0.1519,0.027902
-0.15037,0.027955
-0.14885,0.02799
-0.14733,0.028007
-0.14581,0.028008
-0.1443,0.027994
-0.14279,0.027964
-0.14129,0.027919
-0.1398,0.02786
-0.13831,0.027789
-0.13683,0.027704
-0.13536,0.027608
-0.1339,0.0275
-0.13245,0.027381
-0.13101,0.027253
-0.12957,0.027114
-0.12815,0.026966
-0.12674,0.02681
-0.12534,0.026646
-0.12396,0.026475
-0.12258,0.026296
-0.12122,0.026111
-0.11987,0.025919
-0.11853,0.025722
-0.11721,0.02552
-0.11589,0.025313
-0.1146,0.025102
-0.11331,0.024886
-0.11204,0.024667
-0.11078,0.024445
-0.10953,0.02422
-0.1083,0.023992
-0.10708,0.023761
-0.10588,0.023529
-0.10469,0.023295
-0.10351,0.023059
-0.10235,0.022822
-0.1012,0.022584
-0.10006,0.022346
-0.098937,0.022106
-0.097827,0.021867
-0.096731,0.021627
-0.095648,0.021387
-0.094578,0.021148
-0.093521,0.020909
-0.092477,0.02067
-0.091446,0.020432
-0.090429,0.020195
-0.089423,0.019958
-0.088431,0.019723
-0.087451,0.019489
-0.086484,0.019256
-0.085529,0.019024
-0.084586,0.018794
-0.083656,0.018566
-0.082737,0.018339
-0.08183,0.018113
-0.080935,0.01789
-0.080052,0.017668
-0.07918,0.017448
-0.07832,0.01723
-0.07747,0.017014
-0.076632,0.0168
-0.075805,0.016588
-0.074989,0.016378
-0.074184,0.016171
-0.073389,0.015965
-0.072604,0.015761
-0.07183,0.01556
-0.071066,0.015361
-0.070312,0.015164
-0.069569,0.014969
-0.068835,0.014776
-0.06811,0.014586
-0.067395,0.014398
-0.06669,0.014212
-0.065994,0.014029
-0.065307,0.013847
-0.064629,0.013668
-0.063961,0.013491
-0.063301,0.013316
-0.062649,0.013144
-0.062007,0.012974
-0.061372,0.012805
-0.060746,0.01264
-0.060129,0.012476
-0.059519,0.012314
-0.058917,0.012155
-0.058324,0.011997
-0.057738,0.011842
-0.057159,0.011689
-0.056588,0.011538
-0.056025,0.011389
-0.055469,0.011242
-0.05492,0.011097
-0.054379,0.010954
-0.053844,0.010813
-0.053316,0.010674
-0.052795,0.010537
-0.052281,0.010401
-0.051774,0.010268
-0.051273,0.010137
-0.050778,0.010007
-0.05029,0.0098791
-0.049808,0.0097532
-0.049332,0.009629
-0.048862,0.0095066
-0.048398,0.0093859
-0.04794,0.0092669
-0.047488,0.0091497
-0.047042,0.0090341
-0.046601,0.0089201
-0.046166,0.0088078
-0.045736,0.0086971
-0.045311,0.008588
-0.044892,0.0084805
-0.044479,0.0083745
-0.04407,0.00827
-0.043666,0.008167
-0.043268,0.0080655
-0.042874,0.0079655
-0.042485,0.0078669
-0.042101,0.0077697
-0.041722,0.007674
-0.041347,0.0075796
-0.040977,0.0074865
-0.040612,0.0073948
-0.04025,0.0073045
-0.039894,0.0072154
-0.039541,0.0071276
-0.039193,0.007041
-0.038849,0.0069557
-0.03851,0.0068717
-0.038174,0.0067888
-0.037842,0.0067071
-0.037514,0.0066266
-0.037191,0.0065473
-0.036871,0.0064691
-0.036555,0.0063919
-0.036242,0.0063159
-0.035933,0.006241
-0.035628,0.0061672
-0.035327,0.0060944
-0.035029,0.0060226
-0.034734,0.0059519
-0.034443,0.0058821
-0.034155,0.0058134
-0.033871,0.0057456
-0.03359,0.0056787
-0.033312,0.0056129
-0.033038,0.0055479
-0.032766,0.0054839
-0.032498,0.0054207
-0.032232,0.0053585
-0.03197,0.0052971
-0.031711,0.0052366
-0.031454,0.0051769
-0.031201,0.005118
-0.03095,0.00506
-0.030702,0.0050028
-0.030457,0.0049463
-0.030215,0.0048907
-0.029975,0.0048358
-0.029738,0.0047817
-0.029504,0.0047283
-0.029272,0.0046757
-0.029043,0.0046237
-0.028817,0.0045725
-0.028592,0.004522
-0.028371,0.0044722
-0.028151,0.0044231
-0.027935,0.0043746
-0.02772,0.0043268
-0.027508,0.0042796
-0.027298,0.0042331
-0.02709,0.0041872
-0.026885,0.0041419
-0.026681,0.0040973
-0.02648,0.0040532
-0.026281,0.0040097
-0.026085,0.0039668
-0.02589,0.0039245
-0.025697,0.0038827
-0.025507,0.0038415
-0.025318,0.0038008
-0.025131,0.0037607
-0.024947,0.0037211
-0.024764,0.003682
-0.024583,0.0036435
-0.024404,0.0036054
-0.024227,0.0035679
-0.024051,0.0035308
-0.023878,0.0034942
-0.023706,0.0034581
-0.023536,0.0034225
-0.023368,0.0033873
-0.023201,0.0033526
-0.023036,0.0033183
-0.022873,0.0032845
-0.022712,0.0032511
-0.022552,0.0032181
-0.022393,0.0031856
-0.022237,0.0031535
-0.022081,0.0031217
-0.021928,0.0030904
-0.021776,0.0030595
-0.021625,0.003029
-0.021476,0.0029988
-0.021328,0.002969
-0.021182,0.0029397
-0.021038,0.0029106
-0.020894,0.002882
-0.020752,0.0028537
-0.020612,0.0028257
-0.020473,0.0027981
-0.020335,0.0027709
-0.020198,0.0027439
-0.020063,0.0027173
-0.019929,0.0026911
-0.019797,0.0026651
-0.019665,0.0026395
-0.019535,0.0026142
-0.019406,0.0025892
-0.019279,0.0025645
-0.019152,0.0025401
-0.019027,0.002516
-0.018903,0.0024922
-0.01878,0.0024687
-0.018658,0.0024454
-0.018538,0.0024225
-0.018418,0.0023998
-0.0183,0.0023774
-0.018182,0.0023552
-0.018066,0.0023333
-0.017951,0.0023117
-0.017837,0.0022903
-0.017724,0.0022692
-0.017612,0.0022483
-0.017501,0.0022277
-0.017391,0.0022073
-0.017282,0.0021872
-0.017174,0.0021673
-0.017067,0.0021476
-0.016961,0.0021282
-0.016856,0.002109
-0.016752,0.00209
-0.016648,0.0020712
-0.016546,0.0020526
-0.016445,0.0020343
-0.016344,0.0020161
-0.016245,0.0019982
-0.016146,0.0019805
-0.016048,0.0019629
-0.015951,0.0019456
-0.015855,0.0019285
-0.015759,0.0019116
-0.015665,0.0018948
-0.015571,0.0018783
-0.015478,0.0018619
-0.015386,0.0018457
-0.015295,0.0018297
-0.015205,0.0018139
-0.015115,0.0017982
-0.015026,0.0017828
-0.014938,0.0017675
-0.01485,0.0017523
-0.014764,0.0017373
-0.014678,0.0017225
-0.014593,0.0017079
-0.014508,0.0016934
-0.014424,0.0016791
-0.014341,0.0016649
-0.014259,0.0016509
-0.014177,0.0016371
-0.014096,0.0016234
-0.014016,0.0016098
-0.013936,0.0015964
-0.013857,0.0015831
-0.013779,0.00157
-0.013701,0.001557
-0.013624,0.0015441
-0.013547,0.0015314
-0.013471,0.0015189
-0.013396,0.0015064
-0.013322,0.0014941
-0.013248,0.0014819
-0.013174,0.0014699
-0.013101,0.0014579
-0.013029,0.0014461
-0.012957,0.0014345
-0.012886,0.0014229
-0.012816,0.0014115
-0.012746,0.0014002
-0.012676,0.001389
-0.012608,0.0013779
-0.012539,0.0013669
-0.012472,0.0013561
-0.012404,0.0013453
-0.012338,0.0013347
-0.012271,0.0013242
-0.012206,0.0013138
-0.012141,0.0013034
-0.012076,0.0012932
-0.012012,0.0012831
-0.011948,0.0012731
-0.011885,0.0012632
-0.011823,0.0012534
-0.01176,0.0012438
-0.011699,0.0012341
-0.011637,0.0012246
-0.011577,0.0012152
-0.011516,0.0012059
-0.011457,0.0011967
-0.011397,0.0011876
-0.011338,0.0011785
-0.01128,0.0011696
-0.011222,0.0011607
-0.011164,0.0011519
-0.011107,0.0011432
-0.01105,0.0011346
-0.010994,0.0011261
-0.010938,0.0011177
-0.010883,0.0011093
-0.010827,0.0011011
-0.010773,0.0010929
-0.010719,0.0010847
-0.010665,0.0010767
-0.010611,0.0010688
-0.010558,0.0010609
-0.010505,0.0010531
-0.010453,0.0010453
-0.010401,0.0010377
-0.01035,0.0010301
-0.010299,0.0010226
-0.010248,0.0010151
-0.010197,0.0010078
-0.010147,0.0010005
-0.010098,0.00099324
-0.010048,0.00098607
-0.0099992,0.00097898
-0.0099506,0.00097195
-0.0099023,0.00096499
-0.0098543,0.00095809
-0.0098067,0.00095125
-0.0097594,0.00094448
-0.0097125,0.00093778
-0.0096659,0.00093113
-0.0096196,0.00092455
-0.0095737,0.00091802
-0.009528,0.00091156
-0.0094827,0.00090516
-0.0094377,0.00089881
-0.009393,0.00089252
-0.0093487,0.00088629
-0.0093046,0.00088012
-0.0092609,0.000874
-0.0092174,0.00086794
-0.0091742,0.00086194
-0.0091314,0.00085598
-0.0090888,0.00085009
-0.0090465,0.00084424
-0.0090046,0.00083845
-0.0089629,0.00083271
-0.0089214,0.00082702
-0.0088803,0.00082138
-0.0088395,0.00081579
-0.0087989,0.00081025
-0.0087586,0.00080476
-0.0087185,0.00079932
-0.0086788,0.00079393
-0.0086393,0.00078858
-0.0086,0.00078328
-0.0085611,0.00077803
-0.0085224,0.00077283
-0.0084839,0.00076767
-0.0084457,0.00076255
-0.0084078,0.00075748
-0.0083701,0.00075246
-0.0083326,0.00074747
-0.0082954,0.00074253
-0.0082585,0.00073764
-0.0082217,0.00073278
-0.0081853,0.00072797
-0.008149,0.0007232
-0.008113,0.00071847
-0.0080773,0.00071378
-0.0080417,0.00070913
-0.0080064,0.00070452
-0.0079714,0.00069995
-0.0079365,0.00069542
-0.0079019,0.00069092
-0.0078675,0.00068647
-0.0078333,0.00068205
-0.0077994,0.00067767
-0.0077656,0.00067332
-0.0077321,0.00066902
-0.0076988,0.00066475
-0.0076657,0.00066051
-0.0076328,0.00065631
-0.0076001,0.00065215
-0.0075676,0.00064802
-0.0075353,0.00064392
-0.0075033,0.00063986
-0.0074714,0.00063583
-0.0074397,0.00063183
-0.0074082,0.00062787
-0.007377,0.00062394
-0.0073459,0.00062004
-0.007315,0.00061618
-0.0072843,0.00061234
-0.0072538,0.00060854
-0.0072235,0.00060477
-0.0071933,0.00060103
-0.0071634,0.00059732
-0.0071336,0.00059364
-0.007104,0.00058999
-0.0070746,0.00058637
-0.0070454,0.00058277
-0.0070164,0.00057921
-0.0069875,0.00057568
-0.0069588,0.00057217
-0.0069303,0.00056869
-0.006902,0.00056524
-0.0068738,0.00056182
-0.0068458,0.00055842
-0.006818,0.00055505
-0.0067903,0.00055171
-0.0067628,0.00054839
-0.0067355,0.0005451
-0.0067083,0.00054184
-0.0066813,0.0005386
-0.0066544,0.00053539
-0.0066277,0.0005322
-0.0066012,0.00052904
-0.0065748,0.0005259
-0.0065486,0.00052279
-0.0065225,0.0005197
-0.0064966,0.00051663
-0.0064708,0.00051359
-0.0064452,0.00051057
-0.0064198,0.00050758
-0.0063945,0.00050461
-0.0063693,0.00050166
-0.0063443,0.00049873
-0.0063194,0.00049583
-0.0062947,0.00049295
-0.0062701,0.00049009
-0.0062457,0.00048725
-0.0062214,0.00048443
-0.0061972,0.00048164
-0.0061732,0.00047887
-0.0061493,0.00047611
-0.0061255,0.00047338
-0.0061019,0.00047067


==> msd21.csv <==
X,Y
3.8843e-05,-0.00047939
3.915e-05,-0.00048219
3.9461e-05,-0.00048501
3.9775e-05,-0.00048784
4.0092e-05,-0.00049071
4.0411e-05,-0.00049359
4.0735e-05,-0.00049649
4.1061e-05,-0.00049942
4.1391e-05,-0.00050237
4.1724e-05,-0.00050535
4.206e-05,-0.00050835
4.2399e-05,-0.00051137
4.2743e-05,-0.00051441
4.3089e-05,-0.00051748
4.3439e-05,-0.00052057
4.3793e-05,-0.00052369
4.415e-05,-0.00052683
4.4511e-05,-0.00053
4.4875e-05,-0.00053319
4.5243e-05,-0.00053641
4.5615e-05,-0.00053965
4.5991e-05,-0.00054292
4.6371e-05,-0.00054622
4.6754e-05,-0.00054954
4.7142e-05,-0.00055289
4.7534e-05,-0.00055627
4.7929e-05,-0.00055967
4.8329e-05,-0.0005631
4.8733e-05,-0.00056656
4.9141e-05,-0.00057005
4.9553e-05,-0.00057356
4.997e-05,-0.0005771
5.0391e-05,-0.00058068
5.0816e-05,-0.00058428
5.1246e-05,-0.00058791
5.1681e-05,-0.00059157
5.212e-05,-0.00059526
5.2564e-05,-0.00059899
5.3012e-05,-0.00060274
5.3465e-05,-0.00060652
5.3923e-05,-0.00061034
5.4386e-05,-0.00061418
5.4854e-05,-0.00061806
5.5327e-05,-0.00062198
5.5805e-05,-0.00062592
5.6288e-05,-0.0006299
5.6777e-05,-0.00063391
5.727e-05,-0.00063795
5.7769e-05,-0.00064203
5.8274e-05,-0.00064614
5.8784e-05,-0.00065029
5.9299e-05,-0.00065448
5.9821e-05,-0.00065869
6.0347e-05,-0.00066295
6.088e-05,-0.00066724
6.1419e-05,-0.00067157
6.1963e-05,-0.00067593
6.2514e-05,-0.00068034
6.307e-05,-0.00068478
6.3633e-05,-0.00068925
6.4202e-05,-0.00069377
6.4777e-05,-0.00069833
6.5359e-05,-0.00070292
6.5947e-05,-0.00070756
6.6542e-05,-0.00071224
6.7144e-05,-0.00071695
6.7752e-05,-0.00072171
6.8367e-05,-0.00072651
6.899e-05,-0.00073135
6.9619e-05,-0.00073624
7.0255e-05,-0.00074117
7.0899e-05,-0.00074614
7.155e-05,-0.00075115
7.2209e-05,-0.00075621
7.2875e-05,-0.00076132
7.3549e-05,-0.00076647
7.423e-05,-0.00077166
7.4919e-05,-0.00077691
7.5617e-05,-0.0007822
7.6322e-05,-0.00078754
7.7036e-05,-0.00079292
7.7758e-05,-0.00079836
7.8488e-05,-0.00080384
7.9227e-05,-0.00080937
7.9975e-05,-0.00081496
8.0731e-05,-0.00082059
8.1496e-05,-0.00082628
8.2271e-05,-0.00083201
8.3054e-05,-0.0008378
8.3847e-05,-0.00084365
8.4649e-05,-0.00084954
8.5461e-05,-0.0008555
8.6283e-05,-0.0008615
8.7114e-05,-0.00086756
8.7956e-05,-0.00087368
8.8807e-05,-0.00087986
8.9669e-05,-0.00088609
9.0541e-05,-0.00089238
9.1424e-05,-0.00089873
9.2317e-05,-0.00090514
9.3222e-05,-0.00091161
9.4137e-05,-0.00091814
9.5064e-05,-0.00092474
9.6002e-05,-0.00093139
9.6951e-05,-0.00093811
9.7912e-05,-0.00094489
9.8885e-05,-0.00095174
9.9871e-05,-0.00095865
0.00010087,-0.00096563
0.00010188,-0.00097267
0.0001029,-0.00097979
0.00010394,-0.00098697
0.00010498,-0.00099422
0.00010604,-0.0010015
0.00010712,-0.0010089
0.00010821,-0.0010164
0.00010931,-0.0010239
0.00011043,-0.0010315
0.00011156,-0.0010392
0.0001127,-0.001047
0.00011386,-0.0010548
0.00011503,-0.0010627
0.00011622,-0.0010707
0.00011743,-0.0010788
0.00011865,-0.0010869
0.00011988,-0.0010952
0.00012113,-0.0011035
0.0001224,-0.0011119
0.00012369,-0.0011204
0.00012499,-0.0011289
0.00012631,-0.0011376
0.00012764,-0.0011463
0.00012899,-0.0011552
0.00013037,-0.0011641
0.00013176,-0.0011731
0.00013316,-0.0011822
0.00013459,-0.0011914
0.00013603,-0.0012007
0.0001375,-0.00121
0.00013898,-0.0012195
0.00014049,-0.0012291
0.00014201,-0.0012388
0.00014356,-0.0012485
0.00014512,-0.0012584
0.00014671,-0.0012684
0.00014832,-0.0012785
0.00014995,-0.0012887
0.0001516,-0.0012989
0.00015328,-0.0013094
0.00015498,-0.0013199
0.0001567,-0.0013305
0.00015845,-0.0013412
0.00016022,-0.0013521
0.00016201,-0.001363
0.00016383,-0.0013741
0.00016568,-0.0013853
0.00016755,-0.0013966
0.00016945,-0.0014081
0.00017137,-0.0014196
0.00017332,-0.0014313
0.0001753,-0.0014431
0.00017731,-0.0014551
0.00017934,-0.0014671
0.00018141,-0.0014793
0.0001835,-0.0014917
0.00018563,-0.0015041
0.00018778,-0.0015167
0.00018997,-0.0015295
0.00019219,-0.0015424
0.00019444,-0.0015554
0.00019672,-0.0015686
0.00019904,-0.0015819
0.00020139,-0.0015953
0.00020377,-0.001609
0.00020619,-0.0016227
0.00020864,-0.0016367
0.00021114,-0.0016507
0.00021366,-0.001665
0.00021623,-0.0016794
0.00021884,-0.0016939
0.00022148,-0.0017087
0.00022416,-0.0017235
0.00022688,-0.0017386
0.00022965,-0.0017538
0.00023246,-0.0017692
0.0002353,-0.0017848
0.0002382,-0.0018006
0.00024113,-0.0018165
0.00024411,-0.0018327
0.00024714,-0.001849
0.00025021,-0.0018655
0.00025334,-0.0018822
0.00025651,-0.0018991
0.00025972,-0.0019162
0.00026299,-0.0019335
0.00026631,-0.001951
0.00026968,-0.0019687
0.00027311,-0.0019866
0.00027659,-0.0020048
0.00028012,-0.0020231
0.00028371,-0.0020417
0.00028736,-0.0020605
0.00029106,-0.0020795
0.00029483,-0.0020987
0.00029865,-0.0021182
0.00030254,-0.0021379
0.00030649,-0.0021578
0.0003105,-0.002178
0.00031458,-0.0021985
0.00031872,-0.0022192
0.00032294,-0.0022401
0.00032722,-0.0022613
0.00033157,-0.0022827
0.00033599,-0.0023045
0.00034049,-0.0023265
0.00034506,-0.0023487
0.00034971,-0.0023713
0.00035443,-0.0023941
0.00035923,-0.0024172
0.00036412,-0.0024406
0.00036909,-0.0024643
0.00037414,-0.0024883
0.00037927,-0.0025126
0.0003845,-0.0025372
0.00038981,-0.0025621
0.00039521,-0.0025873
0.00040071,-0.0026129
0.0004063,-0.0026388
0.00041199,-0.002665
0.00041777,-0.0026916
0.00042366,-0.0027185
0.00042965,-0.0027457
0.00043574,-0.0027733
0.00044194,-0.0028013
0.00044825,-0.0028296
0.00045467,-0.0028583
0.00046121,-0.0028874
0.00046786,-0.0029168
0.00047463,-0.0029467
0.00048152,-0.0029769
0.00048853,-0.0030075
0.00049567,-0.0030386
0.00050294,-0.0030701
0.00051035,-0.0031019
0.00051788,-0.0031343
0.00052556,-0.003167
0.00053337,-0.0032002
0.00054133,-0.0032338
0.00054943,-0.0032679
0.00055769,-0.0033025
0.00056609,-0.0033375
0.00057466,-0.003373
0.00058338,-0.003409
0.00059227,-0.0034455
0.00060132,-0.0034825
0.00061055,-0.00352
0.00061995,-0.0035581
0.00062953,-0.0035966
0.00063929,-0.0036357
0.00064924,-0.0036753
0.00065937,-0.0037155
0.00066971,-0.0037563
0.00068024,-0.0037976
0.00069098,-0.0038395
0.00070192,-0.0038821
0.00071308,-0.0039252
0.00072446,-0.0039689
0.00073606,-0.0040133
0.00074789,-0.0040582
0.00075996,-0.0041039
0.00077226,-0.0041502
0.00078481,-0.0041971
0.00079761,-0.0042448
0.00081067,-0.0042931
0.00082399,-0.0043421
0.00083758,-0.0043919
0.00085145,-0.0044424
0.00086559,-0.0044936
0.00088003,-0.0045456
0.00089476,-0.0045983
0.0009098,-0.0046518
0.00092514,-0.0047062
0.00094081,-0.0047613
0.00095679,-0.0048172
0.00097312,-0.004874
0.00098978,-0.0049316
0.0010068,-0.0049901
0.0010242,-0.0050495
0.0010419,-0.0051098
0.00106,-0.005171
0.0010785,-0.0052331
0.0010974,-0.0052962
0.0011167,-0.0053602
0.0011365,-0.0054252
0.0011566,-0.0054912
0.0011772,-0.0055582
0.0011982,-0.0056263
0.0012197,-0.0056954
0.0012417,-0.0057655
0.0012641,-0.0058368
0.0012871,-0.0059092
0.0013105,-0.0059827
0.0013345,-0.0060573
0.001359,-0.0061332
0.0013841,-0.0062102
0.0014097,-0.0062884
0.0014359,-0.0063679
0.0014627,-0.0064486
0.0014901,-0.0065306
0.0015182,-0.0066139
0.0015469,-0.0066986
0.0015762,-0.0067846
0.0016062,-0.006872
0.0016369,-0.0069607
0.0016684,-0.007051
0.0017005,-0.0071426
0.0017335,-0.0072358
0.0017672,-0.0073304
0.0018017,-0.0074266
0.001837,-0.0075244
0.0018731,-0.0076237
0.0019101,-0.0077247
0.001948,-0.0078274
0.0019868,-0.0079317
0.0020266,-0.0080377
0.0020673,-0.0081455
0.002109,-0.0082551
0.0021517,-0.0083664
0.0021955,-0.0084796
0.0022404,-0.0085947
0.0022863,-0.0087117
0.0023334,-0.0088307
0.0023817,-0.0089516
0.0024312,-0.0090746
0.0024819,-0.0091996
0.0025339,-0.0093267
0.0025872,-0.009456
0.0026419,-0.0095874
0.0026979,-0.009721
0.0027554,-0.0098569
0.0028143,-0.0099951
0.0028748,-0.010136
0.0029368,-0.010278
0.0030005,-0.010424
0.0030658,-0.010572
0.0031328,-0.010722
0.0032015,-0.010875
0.0032721,-0.01103
0.0033445,-0.011188
0.0034189,-0.011349
0.0034952,-0.011512
0.0035735,-0.011679
0.003654,-0.011848
0.0037366,-0.01202
0.0038214,-0.012195
0.0039085,-0.012373
0.003998,-0.012554
0.0040899,-0.012738
0.0041844,-0.012925
0.0042814,-0.013115
0.0043811,-0.013309
0.0044835,-0.013505
0.0045888,-0.013706
0.004697,-0.013909
0.0048082,-0.014116
0.0049225,-0.014327
0.0050401,-0.014541
0.0051609,-0.014759
0.0052851,-0.01498
0.0054129,-0.015205
0.0055443,-0.015434
0.0056794,-0.015667
0.0058183,-0.015904
0.0059613,-0.016144
0.0061084,-0.016389
0.0062597,-0.016637
0.0064153,-0.01689
0.0065755,-0.017147
0.0067403,-0.017408
0.0069099,-0.017673
0.0070845,-0.017942
0.0072641,-0.018216
0.0074491,-0.018494
0.0076394,-0.018777
0.0078354,-0.019064
0.0080371,-0.019356
0.0082448,-0.019652
0.0084587,-0.019953
0.0086789,-0.020258
0.0089057,-0.020568
0.0091392,-0.020882
0.0093797,-0.021202
0.0096274,-0.021526
0.0098825,-0.021854
0.010145,-0.022188
0.010416,-0.022526
0.010695,-0.022869
0.010982,-0.023216
0.011278,-0.023568
0.011582,-0.023925
0.011896,-0.024286
0.012219,-0.024652
0.012553,-0.025023
0.012896,-0.025398
0.013249,-0.025778
0.013613,-0.026161
0.013988,-0.02655
0.014375,-0.026942
0.014773,-0.027338
0.015183,-0.027739
0.015605,-0.028143
0.01604,-0.02855
0.016488,-0.028962
0.01695,-0.029376
0.017425,-0.029794
0.017915,-0.030215
0.018418,-0.030638
0.018937,-0.031063
0.019471,-0.031491
0.020021,-0.031921
0.020587,-0.032352
0.021169,-0.032784
0.021769,-0.033217
0.022385,-0.033651
0.02302,-0.034084
0.023672,-0.034517
0.024343,-0.034949
0.025032,-0.03538
0.025741,-0.035808
0.02647,-0.036234
0.027219,-0.036657
0.027988,-0.037076
0.028778,-0.03749
0.029589,-0.037899
0.030421,-0.038302
0.031275,-0.038698
0.032151,-0.039086
0.033049,-0.039466
0.033969,-0.039836
0.034913,-0.040196
0.035879,-0.040544
0.036868,-0.04088
0.03788,-0.041202
0.038915,-0.041509
0.039973,-0.041801
0.041054,-0.042075
0.042158,-0.042331
0.043285,-0.042567
0.044435,-0.042782
0.045607,-0.042975
0.0468,-0.043144
0.048015,-0.043288
0.049251,-0.043405
0.050508,-0.043494
0.051784,-0.043553
0.053079,-0.043582
0.054392,-0.043577
0.055722,-0.043538
0.057068,-0.043464
0.058428,-0.043352
0.059803,-0.043202
0.061189,-0.043012
0.062586,-0.042779
0.063992,-0.042504
0.065405,-0.042184
0.066824,-0.041819
0.068246,-0.041406
0.069669,-0.040946
0.071092,-0.040436
0.072511,-0.039875
0.073925,-0.039264
0.075331,-0.038601
0.076726,-0.037885
0.078107,-0.037116
0.079473,-0.036293
0.080819,-0.035417
0.082144,-0.034487
0.083443,-0.033503
0.084715,-0.032466
0.085956,-0.031376
0.087163,-0.030234
0.088333,-0.02904
0.089463,-0.027796
0.090549,-0.026502
0.09159,-0.025161
0.092582,-0.023774
0.093522,-0.022343
0.094407,-0.020869
0.095236,-0.019356
0.096005,-0.017805
0.096712,-0.016219
0.097355,-0.014601
0.097932,-0.012954
0.09844,-0.011281
0.09888,-0.0095851
0.099248,-0.0078695
0.099544,-0.0061376
0.099767,-0.0043931
0.099916,-0.0026395
0.099991,-0.00088045
0.099991,0.00088045
0.099916,0.0026395
0.099767,0.0043931
0.099544,0.0061376
0.099248,0.0078695
0.09888,0.0095851
0.09844,0.011281
0.097932,0.012954
0.097355,0.014601
0.096712,0.016219
0.096005,0.017805
0.095236,0.019356
0.094407,0.020869
0.093522,0.022343
0.092582,0.023774
0.09159,0.025161
0.090549,0.026502
0.089463,0.027796
0.088333,0.02904
0.087163,0.030234
0.085956,0.031376
0.084715,0.032466
0.083443,0.033503
0.082144,0.034487
0.080819,0.035417
0.079473,0.036293
0.078107,0.037116
0.076726,0.037885
0.075331,0.038601
0.073925,0.039264
0.072511,0.039875
0.071092,0.040436
0.069669,0.040946
0.068246,0.041406
0.066824,0.041819
0.065405,0.042184
0.063992,0.042504
0.062586,0.042779
0.061189,0.043012
0.059803,0.043202
0.058428,0.043352
0.057068,0.043464
0.055722,0.043538
0.054392,0.043577
0.053079,0.043582
0.051784,0.043553
0.050508,0.043494
0.049251,0.043405
0.048015,0.043288
0.0468,0.043144
0.045607,0.042975
0.044435,0.042782
0.043285,0.042567
0.042158,0.042331
0.041054,0.042075
0.039973,0.041801
0.038915,0.041509
0.03788,0.041202
0.036868,0.04088
0.035879,0.040544
0.034913,0.040196
0.033969,0.039836
0.033049,0.039466
0.032151,0.039086
0.031275,0.038698
0.030421,0.038302
0.029589,0.037899
0.028778,0.03749
0.027988,0.037076
0.027219,0.036657
0.02647,0.036234
0.025741,0.035808
0.025032,0.03538
0.024343,0.034949
0.023672,0.034517
0.02302,0.034084
0.022385,0.033651
0.021769,0.033217
0.021169,0.032784
0.020587,0.032352
0.020021,0.031921
0.019471,0.031491
0.018937,0.031063
0.018418,0.030638
0.017915,0.030215
0.017425,0.029794
0.01695,0.029376
0.016488,0.028962
0.01604,0.02855
0.015605,0.028143
0.015183,0.027739
0.014773,0.027338
0.014375,0.026942
0.013988,0.02655
0.013613,0.026161
0.013249,0.025778
0.012896,0.025398
0.012553,0.025023
0.012219,0.024652
0.011896,0.024286
0.011582,0.023925
0.011278,0.023568
0.010982,0.023216
0.010695,0.022869
0.010416,0.022526
0.010145,0.022188
0.0098825,0.021854
0.0096274,0.021526
0.0093797,0.021202
0.0091392,0.020882
0.0089057,0.020568
0.0086789,0.020258
0.0084587,0.019953
0.0082448,0.019652
0.0080371,0.019356
0.0078354,0.019064
0.0076394,0.018777
0.0074491,0.018494
0.0072641,0.018216
0.0070845,0.017942
0.0069099,0.017673
0.0067403,0.017408
0.0065755,0.017147
0.0064153,0.01689
0.0062597,0.016637
0.0061084,0.016389
0.0059613,0.016144
0.0058183,0.015904
0.0056794,0.015667
0.0055443,0.015434
0.0054129,0.015205
0.0052851,0.01498
0.0051609,0.014759
0.0050401,0.014541
0.0049225,0.014327
0.0048082,0.014116
0.004697,0.013909
0.0045888,0.013706
0.0044835,0.013505
0.0043811,0.013309
0.0042814,0.013115
0.0041844,0.012925
0.0040899,0.012738
0.003998,0.012554
0.0039085,0.012373
0.0038214,0.012195
0.0037366,0.01202
0.003654,0.011848
0.0035735,0.011679
0.0034952,0.011512
0.0034189,0.011349
0.0033445,0.011188
0.0032721,0.01103
0.0032015,0.010875
0.0031328,0.010722
0.0030658,0.010572
0.0030005,0.010424
0.0029368,0.010278
0.0028748,0.010136
0.0028143,0.0099951
0.0027554,0.0098569
0.0026979,0.009721
0.0026419,0.0095874
0.0025872,0.009456
0.0025339,0.0093267
0.0024819,0.0091996
0.0024312,0.0090746
0.0023817,0.0089516
0.0023334,0.0088307
0.0022863,0.0087117
0.0022404,0.0085947
0.0021955,0.0084796
0.0021517,0.0083664
0.002109,0.0082551
0.0020673,0.0081455
0.0020266,0.0080377
0.0019868,0.0079317
0.001948,0.0078274
0.0019101,0.0077247
0.0018731,0.0076237
0.001837,0.0075244
0.0018017,0.0074266
0.0017672,0.0073304
0.0017335,0.0072358
0.0017005,0.0071426
0.0016684,0.007051
0.0016369,0.0069607
0.0016062,0.006872
0.0015762,0.0067846
0.0015469,0.0066986
0.0015182,0.0066139
0.0014901,0.0065306
0.0014627,0.0064486
0.0014359,0.0063679
0.0014097,0.0062884
0.0013841,0.0062102
0.001359,0.0061332
0.0013345,0.0060573
0.0013105,0.0059827
0.0012871,0.0059092
0.0012641,0.0058368
0.0012417,0.0057655
0.0012197,0.0056954
0.0011982,0.0056263
0.0011772,0.0055582
0.0011566,0.0054912
0.0011365,0.0054252
0.0011167,0.0053602
0.0010974,0.0052962
0.0010785,0.0052331
0.00106,0.005171
0.0010419,0.0051098
0.0010242,0.0050495
0.0010068,0.0049901
0.00098978,0.0049316
0.00097312,0.004874
0.00095679,0.0048172
0.00094081,0.0047613
0.00092514,0.0047062
0.0009098,0.0046518
0.00089476,0.0045983
0.00088003,0.0045456
0.00086559,0.0044936
0.00085145,0.0044424
0.00083758,0.0043919
0.00082399,0.0043421
0.00081067,0.0042931
0.00079761,0.0042448
0.00078481,0.0041971
0.00077226,0.0041502
0.00075996,0.0041039
0.00074789,0.0040582
0.00073606,0.0040133
0.00072446,0.0039689
0.00071308,0.0039252
0.00070192,0.0038821
0.00069098,0.0038395
0.00068024,0.0037976
0.00066971,0.0037563
0.00065937,0.0037155
0.00064924,0.0036753
0.00063929,0.0036357
0.00062953,0.0035966
0.00061995,0.0035581
0.00061055,0.00352
0.00060132,0.0034825
0.00059227,0.0034455
0.00058338,0.003409
0.00057466,0.003373
0.00056609,0.0033375
0.00055769,0.0033025
0.00054943,0.0032679
0.00054133,0.0032338
0.00053337,0.0032002
0.00052556,0.003167
0.00051788,0.0031343
0.00051035,0.0031019
0.00050294,0.0030701
0.00049567,0.0030386
0.00048853,0.0030075
0.00048152,0.0029769
0.00047463,0.0029467
0.00046786,0.0029168
0.00046121,0.0028874
0.00045467,0.0028583
0.00044825,0.0028296
0.00044194,0.0028013
0.00043574,0.0027733
0.00042965,0.0027457
0.00042366,0.0027185
0.00041777,0.0026916
0.00041199,0.002665
0.0004063,0.0026388
0.00040071,0.0026129
0.00039521,0.0025873
0.00038981,0.0025621
0.0003845,0.0025372
0.00037927,0.0025126
0.00037414,0.0024883
0.00036909,0.0024643
0.00036412,0.0024406
0.00035923,0.0024172
0.00035443,0.0023941
0.00034971,0.0023713
0.00034506,0.0023487
0.00034049,0.0023265
0.00033599,0.0023045
0.00033157,0.0022827
0.00032722,0.0022613
0.00032294,0.0022401
0.00031872,0.0022192
0.00031458,0.0021985
0.0003105,0.002178
0.00030649,0.0021578
0.00030254,0.0021379
0.00029865,0.0021182
0.00029483,0.0020987
0.00029106,0.0020795
0.00028736,0.0020605
0.00028371,0.0020417
0.00028012,0.0020231
0.00027659,0.0020048
0.00027311,0.0019866
0.00026968,0.0019687
0.00026631,0.001951
0.00026299,0.0019335
0.00025972,0.0019162
0.00025651,0.0018991
0.00025334,0.0018822
0.00025021,0.0018655
0.00024714,0.001849
0.00024411,0.0018327
0.00024113,0.0018165
0.0002382,0.0018006
0.0002353,0.0017848
0.00023246,0.0017692
0.00022965,0.0017538
0.00022688,0.0017386
0.00022416,0.0017235
0.00022148,0.0017087
0.00021884,0.0016939
0.00021623,0.0016794
0.00021366,0.001665
0.00021114,0.0016507
0.00020864,0.0016367
0.00020619,0.0016227
0.00020377,0.001609
0.00020139,0.0015953
0.00019904,0.0015819
0.00019672,0.0015686
0.00019444,0.0015554
0.00019219,0.0015424
0.00018997,0.0015295
0.00018778,0.0015167
0.00018563,0.0015041
0.0001835,0.0014917
0.00018141,0.0014793
0.00017934,0.0014671
0.00017731,0.0014551
0.0001753,0.0014431
0.00017332,0.0014313
0.00017137,0.0014196
0.00016945,0.0014081
0.00016755,0.0013966
0.00016568,0.0013853
0.00016383,0.0013741
0.00016201,0.001363
0.00016022,0.0013521
0.00015845,0.0013412
0.0001567,0.0013305
0.00015498,0.0013199
0.00015328,0.0013094
0.0001516,0.0012989
0.00014995,0.0012887
0.00014832,0.0012785
0.00014671,0.0012684
0.00014512,0.0012584
0.00014356,0.0012485
0.00014201,0.0012388
0.00014049,0.0012291
0.00013898,0.0012195
0.0001375,0.00121
0.00013603,0.0012007
0.00013459,0.0011914
0.00013316,0.0011822
0.00013176,0.0011731
0.00013037,0.0011641
0.00012899,0.0011552
0.00012764,0.0011463
0.00012631,0.0011376
0.00012499,0.0011289
0.00012369,0.0011204
0.0001224,0.0011119
0.00012113,0.0011035
0.00011988,0.0010952
0.00011865,0.0010869
0.00011743,0.0010788
0.00011622,0.0010707
0.00011503,0.0010627
0.00011386,0.0010548
0.0001127,0.001047
0.00011156,0.0010392
0.00011043,0.0010315
0.00010931,0.0010239
0.00010821,0.0010164
0.00010712,0.0010089
0.00010604,0.0010015
0.00010498,0.00099422
0.00010394,0.00098697
0.0001029,0.00097979
0.00010188,0.00097267
0.00010087,0.00096563
9.9871e-05,0.00095865
9.8885e-05,0.00095174
9.7912e-05,0.00094489
9.6951e-05,0.00093811
9.6002e-05,0.00093139
9.5064e-05,0.00092474
9.4137e-05,0.00091814
9.3222e-05,0.00091161
9.2317e-05,0.00090514
9.1424e-05,0.00089873
9.0541e-05,0.00089238
8.9669e-05,0.00088609
8.8807e-05,0.00087986
8.7956e-05,0.00087368
8.7114e-05,0.00086756
8.6283e-05,0.0008615
8.5461e-05,0.0008555
8.4649e-05,0.00084954
8.3847e-05,0.00084365
8.3054e-05,0.0008378
8.2271e-05,0.00083201
8.1496e-05,0.00082628
8.0731e-05,0.00082059
7.9975e-05,0.00081496
7.9227e-05,0.00080937
7.8488e-05,0.00080384
7.7758e-05,0.00079836
7.7036e-05,0.00079292
7.6322e-05,0.00078754
7.5617e-05,0.0007822
7.4919e-05,0.00077691
7.423e-05,0.00077166
7.3549e-05,0.00076647
7.2875e-05,0.00076132
7.2209e-05,0.00075621
7.155e-05,0.00075115
7.0899e-05,0.00074614
7.0255e-05,0.00074117
6.9619e-05,0.00073624
6.899e-05,0.00073135
6.8367e-05,0.00072651
6.7752e-05,0.00072171
6.7144e-05,0.00071695
6.6542e-05,0.00071224
6.5947e-05,0.00070756
6.5359e-05,0.00070292
6.4777e-05,0.00069833
6.4202e-05,0.00069377
6.3633e-05,0.00068925
6.307e-05,0.00068478
6.2514e-05,0.00068034
6.1963e-05,0.00067593
6.1419e-05,0.00067157
6.088e-05,0.00066724
6.0347e-05,0.00066295
5.9821e-05,0.00065869
5.9299e-05,0.00065448
5.8784e-05,0.00065029
5.8274e-05,0.00064614
5.7769e-05,0.00064203
5.727e-05,0.00063795
5.6777e-05,0.00063391
5.6288e-05,0.0006299
5.5805e-05,0.00062592
5.5327e-05,0.00062198
5.4854e-05,0.00061806
5.4386e-05,0.00061418
5.3923e-05,0.00061034
5.3465e-05,0.00060652
5.3012e-05,0.00060274
5.2564e-05,0.00059899
5.212e-05,0.00059526
5.1681e-05,0.00059157
5.1246e-05,0.00058791
5.0816e-05,0.00058428
5.0391e-05,0.00058068
4.997e-05,0.0005771
4.9553e-05,0.00057356
4.9141e-05,0.00057005
4.8733e-05,0.00056656
4.8329e-05,0.0005631
4.7929e-05,0.00055967
4.7534e-05,0.00055627
4.7142e-05,0.00055289
4.6754e-05,0.00054954
4.6371e-05,0.00054622
4.5991e-05,0.00054292
4.5615e-05,0.00053965
4.5243e-05,0.00053641
4.4875e-05,0.00053319
4.4511e-05,0.00053
4.415e-05,0.00052683
4.3793e-05,0.00052369
4.3439e-05,0.00052057
4.3089e-05,0.00051748
4.2743e-05,0.00051441
4.2399e-05,0.00051137
4.206e-05,0.00050835
4.1724e-05,0.00050535
4.1391e-05,0.00050237
4.1061e-05,0.00049942
4.0735e-05,0.00049649
4.0411e-05,0.00049359
4.0092e-05,0.00049071
3.9775e-05,0.00048784
3.9461e-05,0.00048501
3.915e-05,0.00048219
3.8843e-05,0.00047939


==> msd22.csv <==
X,Y
3.8843e-05,0.00047939
3.915e-05,0.00048219
3.9461e-05,0.00048501
3.9775e-05,0.00048784
4.0092e-05,0.00049071
4.0411e-05,0.00049359
4.0735e-05,0.00049649
4.1061e-05,0.00049942
4.1391e-05,0.00050237
4.1724e-05,0.00050535
4.206e-05,0.00050835
4.2399e-05,0.00051137
4.2743e-05,0.00051441
4.3089e-05,0.00051748
4.3439e-05,0.00052057
4.3793e-05,0.00052369
4.415e-05,0.00052683
4.4511e-05,0.00053
4.4875e-05,0.00053319
4.5243e-05,0.00053641
4.5615e-05,0.00053965
4.5991e-05,0.00054292
4.6371e-05,0.00054622
4.6754e-05,0.00054954
4.7142e-05,0.00055289
4.7534e-05,0.00055627
4.7929e-05,0.00055967
4.8329e-05,0.0005631
4.8733e-05,0.00056656
4.9141e-05,0.00057005
4.9553e-05,0.00057356
4.997e-05,0.0005771
5.0391e-05,0.00058068
5.0816e-05,0.00058428
5.1246e-05,0.00058791
5.1681e-05,0.00059157
5.212e-05,0.00059526
5.2564e-05,0.00059899
5.3012e-05,0.00060274
5.3465e-05,0.00060652
5.3923e-05,0.00061034
5.4386e-05,0.00061418
5.4854e-05,0.00061806
5.5327e-05,0.00062198
5.5805e-05,0.00062592
5.6288e-05,0.0006299
5.6777e-05,0.00063391
5.727e-05,0.00063795
5.7769e-05,0.00064203
5.8274e-05,0.00064614
5.8784e-05,0.00065029
5.9299e-05,0.00065448
5.9821e-05,0.00065869
6.0347e-05,0.00066295
6.088e-05,0.00066724
6.1419e-05,0.00067157
6.1963e-05,0.00067593
6.2514e-05,0.00068034
6.307e-05,0.00068478
6.3633e-05,0.00068925
6.4202e-05,0.00069377
6.4777e-05,0.00069833
6.5359e-05,0.00070292
6.5947e-05,0.00070756
6.6542e-05,0.00071224
6.7144e-05,0.00071695
6.7752e-05,0.00072171
6.8367e-05,0.00072651
6.899e-05,0.00073135
6.9619e-05,0.00073624
7.0255e-05,0.00074117
7.0899e-05,0.00074614
7.155e-05,0.00075115
7.2209e-05,0.00075621
7.2875e-05,0.00076132
7.3549e-05,0.00076647
7.423e-05,0.00077166
7.4919e-05,0.00077691
7.5617e-05,0.0007822
7.6322e-05,0.00078754
7.7036e-05,0.00079292
7.7758e-05,0.00079836
7.8488e-05,0.00080384
7.9227e-05,0.00080937
7.9975e-05,0.00081496
8.0731e-05,0.00082059
8.1496e-05,0.00082628
8.2271e-05,0.00083201
8.3054e-05,0.0008378
8.3847e-05,0.00084365
8.4649e-05,0.00084954
8.5461e-05,0.0008555
8.6283e-05,0.0008615
8.7114e-05,0.00086756
8.7956e-05,0.00087368
8.8807e-05,0.00087986
8.9669e-05,0.00088609
9.0541e-05,0.00089238
9.1424e-05,0.00089873
9.2317e-05,0.00090514
9.3222e-05,0.00091161
9.4137e-05,0.00091814
9.5064e-05,0.00092474
9.6002e-05,0.00093139
9.6951e-05,0.00093811
9.7912e-05,0.00094489
9.8885e-05,0.00095174
9.9871e-05,0.00095865
0.00010087,0.00096563
0.00010188,0.00097267
0.0001029,0.00097979
0.00010394,0.00098697
0.00010498,0.00099422
0.00010604,0.0010015
0.00010712,0.0010089
0.00010821,0.0010164
0.00010931,0.0010239
0.00011043,0.0010315
0.00011156,0.0010392
0.0001127,0.001047
0.00011386,0.0010548
0.00011503,0.0010627
0.00011622,0.0010707
0.00011743,0.0010788
0.00011865,0.0010869
0.00011988,0.0010952
0.00012113,0.0011035
0.0001224,0.0011119
0.00012369,0.0011204
0.00012499,0.0011289
0.00012631,0.0011376
0.00012764,0.0011463
0.00012899,0.0011552
0.00013037,0.0011641
0.00013176,0.0011731
0.00013316,0.0011822
0.00013459,0.0011914
0.00013603,0.0012007
0.0001375,0.00121
0.00013898,0.0012195
0.00014049,0.0012291
0.00014201,0.0012388
0.00014356,0.0012485
0.00014512,0.0012584
0.00014671,0.0012684
0.00014832,0.0012785
0.00014995,0.0012887
0.0001516,0.0012989
0.00015328,0.0013094
0.00015498,0.0013199
0.0001567,0.0013305
0.00015845,0.0013412
0.00016022,0.0013521
0.00016201,0.001363
0.00016383,0.0013741
0.00016568,0.0013853
0.00016755,0.0013966
0.00016945,0.0014081
0.00017137,0.0014196
0.00017332,0.0014313
0.0001753,0.0014431
0.00017731,0.0014551
0.00017934,0.0014671
0.00018141,0.0014793
0.0001835,0.0014917
0.00018563,0.0015041
0.00018778,0.0015167
0.00018997,0.0015295
0.00019219,0.0015424
0.00019444,0.0015554
0.00019672,0.0015686
0.00019904,0.0015819
0.00020139,0.0015953
0.00020377,0.001609
0.00020619,0.0016227
0.00020864,0.0016367
0.00021114,0.0016507
0.00021366,0.001665
0.00021623,0.0016794
0.00021884,0.0016939
0.00022148,0.0017087
0.00022416,0.0017235
0.00022688,0.0017386
0.00022965,0.0017538
0.00023246,0.0017692
0.0002353,0.0017848
0.0002382,0.0018006
0.00024113,0.0018165
0.00024411,0.0018327
0.00024714,0.001849
0.00025021,0.0018655
0.00025334,0.0018822
0.00025651,0.0018991
0.00025972,0.0019162
0.00026299,0.0019335
0.00026631,0.001951
0.00026968,0.0019687
0.00027311,0.0019866
0.00027659,0.0020048
0.00028012,0.0020231
0.00028371,0.0020417
0.00028736,0.0020605
0.00029106,0.0020795
0.00029483,0.0020987
0.00029865,0.0021182
0.00030254,0.0021379
0.00030649,0.0021578
0.0003105,0.002178
0.00031458,0.0021985
0.00031872,0.0022192
0.00032294,0.0022401
0.00032722,0.0022613
0.00033157,0.0022827
0.00033599,0.0023045
0.00034049,0.0023265
0.00034506,0.0023487
0.00034971,0.0023713
0.00035443,0.0023941
0.00035923,0.0024172
0.00036412,0.0024406
0.00036909,0.0024643
0.00037414,0.0024883
0.00037927,0.0025126
0.0003845,0.0025372
0.00038981,0.0025621
0.00039521,0.0025873
0.00040071,0.0026129
0.0004063,0.0026388
0.00041199,0.002665
0.00041777,0.0026916
0.00042366,0.0027185
0.00042965,0.0027457
0.00043574,0.0027733
0.00044194,0.0028013
0.00044825,0.0028296
0.00045467,0.0028583
0.00046121,0.0028874
0.00046786,0.0029168
0.00047463,0.0029467
0.00048152,0.0029769
0.00048853,0.0030075
0.00049567,0.0030386
0.00050294,0.0030701
0.00051035,0.0031019
0.00051788,0.0031343
0.00052556,0.003167
0.00053337,0.0032002
0.00054133,0.0032338
0.00054943,0.0032679
0.00055769,0.0033025
0.00056609,0.0033375
0.00057466,0.003373
0.00058338,0.003409
0.00059227,0.0034455
0.00060132,0.0034825
0.00061055,0.00352
0.00061995,0.0035581
0.00062953,0.0035966
0.00063929,0.0036357
0.00064924,0.0036753
0.00065937,0.0037155
0.00066971,0.0037563
0.00068024,0.0037976
0.00069098,0.0038395
0.00070192,0.0038821
0.00071308,0.0039252
0.00072446,0.0039689
0.00073606,0.0040133
0.00074789,0.0040582
0.00075996,0.0041039
0.00077226,0.0041502
0.00078481,0.0041971
0.00079761,0.0042448
0.00081067,0.0042931
0.00082399,0.0043421
0.00083758,0.0043919
0.00085145,0.0044424
0.00086559,0.0044936
0.00088003,0.0045456
0.00089476,0.0045983
0.0009098,0.0046518
0.00092514,0.0047062
0.00094081,0.0047613
0.00095679,0.0048172
0.00097312,0.004874
0.00098978,0.0049316
0.0010068,0.0049901
0.0010242,0.0050495
0.0010419,0.0051098
0.00106,0.005171
0.0010785,0.0052331
0.0010974,0.0052962
0.0011167,0.0053602
0.0011365,0.0054252
0.0011566,0.0054912
0.0011772,0.0055582
0.0011982,0.0056263
0.0012197,0.0056954
0.0012417,0.0057655
0.0012641,0.0058368
0.0012871,0.0059092
0.0013105,0.0059827
0.0013345,0.0060573
0.001359,0.0061332
0.0013841,0.0062102
0.0014097,0.0062884
0.0014359,0.0063679
0.0014627,0.0064486
0.0014901,0.0065306
0.0015182,0.0066139
0.0015469,0.0066986
0.0015762,0.0067846
0.0016062,0.006872
0.0016369,0.0069607
0.0016684,0.007051
0.0017005,0.0071426
0.0017335,0.0072358
0.0017672,0.0073304
0.0018017,0.0074266
0.001837,0.0075244
0.0018731,0.0076237
0.0019101,0.0077247
0.001948,0.0078274
0.0019868,0.0079317
0.0020266,0.0080377
0.0020673,0.0081455
0.002109,0.0082551
0.0021517,0.0083664
0.0021955,0.0084796
0.0022404,0.0085947
0.0022863,0.0087117
0.0023334,0.0088307
0.0023817,0.0089516
0.0024312,0.0090746
0.0024819,0.0091996
0.0025339,0.0093267
0.0025872,0.009456
0.0026419,0.0095874
0.0026979,0.009721
0.0027554,0.0098569
0.0028143,0.0099951
0.0028748,0.010136
0.0029368,0.010278
0.0030005,0.010424
0.0030658,0.010572
0.0031328,0.010722
0.0032015,0.010875
0.0032721,0.01103
0.0033445,0.011188
0.0034189,0.011349
0.0034952,0.011512
0.0035735,0.011679
0.003654,0.011848
0.0037366,0.01202
0.0038214,0.012195
0.0039085,0.012373
0.003998,0.012554
0.0040899,0.012738
0.0041844,0.012925
0.0042814,0.013115
0.0043811,0.013309
0.0044835,0.013505
0.0045888,0.013706
0.004697,0.013909
0.0048082,0.014116
0.0049225,0.014327
0.0050401,0.014541
0.0051609,0.014759
0.0052851,0.01498
0.0054129,0.015205
0.0055443,0.015434
0.0056794,0.015667
0.0058183,0.015904
0.0059613,0.016144
0.0061084,0.016389
0.0062597,0.016637
0.0064153,0.01689
0.0065755,0.017147
0.0067403,0.017408
0.0069099,0.017673
0.0070845,0.017942
0.0072641,0.018216
0.0074491,0.018494
0.0076394,0.018777
0.0078354,0.019064
0.0080371,0.019356
0.0082448,0.019652
0.0084587,0.019953
0.0086789,0.020258
0.0089057,0.020568
0.0091392,0.020882
0.0093797,0.021202
0.0096274,0.021526
0.0098825,0.021854
0.010145,0.022188
0.010416,0.022526
0.010695,0.022869
0.010982,0.023216
0.011278,0.023568
0.011582,0.023925
0.011896,0.024286
0.012219,0.024652
0.012553,0.025023
0.012896,0.025398
0.013249,0.025778
0.013613,0.026161
0.013988,0.02655
0.014375,0.026942
0.014773,0.027338
0.015183,0.027739
0.015605,0.028143
0.01604,0.02855
0.016488,0.028962
0.01695,0.029376
0.017425,0.029794
0.017915,0.030215
0.018418,0.030638
0.018937,0.031063
0.019471,0.031491
0.020021,0.031921
0.020587,0.032352
0.021169,0.032784
0.021769,0.033217
0.022385,0.033651
0.02302,0.034084
0.023672,0.034517
0.024343,0.034949
0.025032,0.03538
0.025741,0.035808
0.02647,0.036234
0.027219,0.036657
0.027988,0.037076
0.028778,0.03749
0.029589,0.037899
0.030421,0.038302
0.031275,0.038698
0.032151,0.039086
0.033049,0.039466
0.033969,0.039836
0.034913,0.040196
0.035879,0.040544
0.036868,0.04088
0.03788,0.041202
0.038915,0.041509
0.039973,0.041801
0.041054,0.042075
0.042158,0.042331
0.043285,0.042567
0.044435,0.042782
0.045607,0.042975
0.0468,0.043144
0.048015,0.043288
0.049251,0.043405
0.050508,0.043494
0.051784,0.043553
0.053079,0.043582
0.054392,0.043577
0.055722,0.043538
0.057068,0.043464
0.058428,0.043352
0.059803,0.043202
0.061189,0.043012
0.062586,0.042779
0.063992,0.042504
0.065405,0.042184
0.066824,0.041819
0.068246,0.041406
0.069669,0.040946
0.071092,0.040436
0.072511,0.039875
0.073925,0.039264
0.075331,0.038601
0.076726,0.037885
0.078107,0.037116
0.079473,0.036293
0.080819,0.035417
0.082144,0.034487
0.083443,0.033503
0.084715,0.032466
0.085956,0.031376
0.087163,0.030234
0.088333,0.02904
0.089463,0.027796
0.090549,0.026502
0.09159,0.025161
0.092582,0.023774
0.093522,0.022343
0.094407,0.020869
0.095236,0.019356
0.096005,0.017805
0.096712,0.016219
0.097355,0.014601
0.097932,0.012954
0.09844,0.011281
0.09888,0.0095851
0.099248,0.0078695
0.099544,0.0061376
0.099767,0.0043931
0.099916,0.0026395
0.099991,0.00088045
0.099991,-0.00088045
0.099916,-0.0026395
0.099767,-0.0043931
0.099544,-0.0061376
0.099248,-0.0078695
0.09888,-0.0095851
0.09844,-0.011281
0.097932,-0.012954
0.097355,-0.014601
0.096712,-0.016219
0.096005,-0.017805
0.095236,-0.019356
0.094407,-0.020869
0.093522,-0.022343
0.092582,-0.023774
0.09159,-0.025161
0.090549,-0.026502
0.089463,-0.027796
0.088333,-0.02904
0.087163,-0.030234
0.085956,-0.031376
0.084715,-0.032466
0.083443,-0.033503
0.082144,-0.034487
0.080819,-0.035417
0.079473,-0.036293
0.078107,-0.037116
0.076726,-0.037885
0.075331,-0.038601
0.073925,-0.039264
0.072511,-0.039875
0.071092,-0.040436
0.069669,-0.040946
0.068246,-0.041406
0.066824,-0.041819
0.065405,-0.042184
0.063992,-0.042504
0.062586,-0.042779
0.061189,-0.043012
0.059803,-0.043202
0.058428,-0.043352
0.057068,-0.043464
0.055722,-0.043538
0.054392,-0.043577
0.053079,-0.043582
0.051784,-0.043553
0.050508,-0.043494
0.049251,-0.043405
0.048015,-0.043288
0.0468,-0.043144
0.045607,-0.042975
0.044435,-0.042782
0.043285,-0.042567
0.042158,-0.042331
0.041054,-0.042075
0.039973,-0.041801
0.038915,-0.041509
0.03788,-0.041202
0.036868,-0.04088
0.035879,-0.040544
0.034913,-0.040196
0.033969,-0.039836
0.033049,-0.039466
0.032151,-0.039086
0.031275,-0.038698
0.030421,-0.038302
0.029589,-0.037899
0.028778,-0.03749
0.027988,-0.037076
0.027219,-0.036657
0.02647,-0.036234
0.025741,-0.035808
0.025032,-0.03538
0.024343,-0.034949
0.023672,-0.034517
0.02302,-0.034084
0.022385,-0.033651
0.021769,-0.033217
0.021169,-0.032784
0.020587,-0.032352
0.020021,-0.031921
0.019471,-0.031491
0.018937,-0.031063
0.018418,-0.030638
0.017915,-0.030215
0.017425,-0.029794
0.01695,-0.029376
0.016488,-0.028962
0.01604,-0.02855
0.015605,-0.028143
0.015183,-0.027739
0.014773,-0.027338
0.014375,-0.026942
0.013988,-0.02655
0.013613,-0.026161
0.013249,-0.025778
0.012896,-0.025398
0.012553,-0.025023
0.012219,-0.024652
0.011896,-0.024286
0.011582,-0.023925
0.011278,-0.023568
0.010982,-0.023216
0.010695,-0.022869
0.010416,-0.022526
0.010145,-0.022188
0.0098825,-0.021854
0.0096274,-0.021526
0.0093797,-0.021202
0.0091392,-0.020882
0.0089057,-0.020568
0.0086789,-0.020258
0.0084587,-0.019953
0.0082448,-0.019652
0.0080371,-0.019356
0.0078354,-0.019064
0.0076394,-0.018777
0.0074491,-0.018494
0.0072641,-0.018216
0.0070845,-0.017942
0.0069099,-0.017673
0.0067403,-0.017408
0.0065755,-0.017147
0.0064153,-0.01689
0.0062597,-0.016637
0.0061084,-0.016389
0.0059613,-0.016144
0.0058183,-0.015904
0.0056794,-0.015667
0.0055443,-0.015434
0.0054129,-0.015205
0.0052851,-0.01498
0.0051609,-0.014759
0.0050401,-0.014541
0.0049225,-0.014327
0.0048082,-0.014116
0.004697,-0.013909
0.0045888,-0.013706
0.0044835,-0.013505
0.0043811,-0.013309
0.0042814,-0.013115
0.0041844,-0.012925
0.0040899,-0.012738
0.003998,-0.012554
0.0039085,-0.012373
0.0038214,-0.012195
0.0037366,-0.01202
0.003654,-0.011848
0.0035735,-0.011679
0.0034952,-0.011512
0.0034189,-0.011349
0.0033445,-0.011188
0.0032721,-0.01103
0.0032015,-0.010875
0.0031328,-0.010722
0.0030658,-0.010572
0.0030005,-0.010424
0.0029368,-0.010278
0.0028748,-0.010136
0.0028143,-0.0099951
0.0027554,-0.0098569
0.0026979,-0.009721
0.0026419,-0.0095874
0.0025872,-0.009456
0.0025339,-0.0093267
0.0024819,-0.0091996
0.0024312,-0.0090746
0.0023817,-0.0089516
0.0023334,-0.0088307
0.0022863,-0.0087117
0.0022404,-0.0085947
0.0021955,-0.0084796
0.0021517,-0.0083664
0.002109,-0.0082551
0.0020673,-0.0081455
0.0020266,-0.0080377
0.0019868,-0.0079317
0.001948,-0.0078274
0.0019101,-0.0077247
0.0018731,-0.0076237
0.001837,-0.0075244
0.0018017,-0.0074266
0.0017672,-0.0073304
0.0017335,-0.0072358
0.0017005,-0.0071426
0.0016684,-0.007051
0.0016369,-0.0069607
0.0016062,-0.006872
0.0015762,-0.0067846
0.0015469,-0.0066986
0.0015182,-0.0066139
0.0014901,-0.0065306
0.0014627,-0.0064486
0.0014359,-0.0063679
0.0014097,-0.0062884
0.0013841,-0.0062102
0.001359,-0.0061332
0.0013345,-0.0060573
0.0013105,-0.0059827
0.0012871,-0.0059092
0.0012641,-0.0058368
0.0012417,-0.0057655
0.0012197,-0.0056954
0.0011982,-0.0056263
0.0011772,-0.0055582
0.0011566,-0.0054912
0.0011365,-0.0054252
0.0011167,-0.0053602
0.0010974,-0.0052962
0.0010785,-0.0052331
0.00106,-0.005171
0.0010419,-0.0051098
0.0010242,-0.0050495
0.0010068,-0.0049901
0.00098978,-0.0049316
0.00097312,-0.004874
0.00095679,-0.0048172
0.00094081,-0.0047613
0.00092514,-0.0047062
0.0009098,-0.0046518
0.00089476,-0.0045983
0.00088003,-0.0045456
0.00086559,-0.0044936
0.00085145,-0.0044424
0.00083758,-0.0043919
0.00082399,-0.0043421
0.00081067,-0.0042931
0.00079761,-0.0042448
0.00078481,-0.0041971
0.00077226,-0.0041502
0.00075996,-0.0041039
0.00074789,-0.0040582
0.00073606,-0.0040133
0.00072446,-0.0039689
0.00071308,-0.0039252
0.00070192,-0.0038821
0.00069098,-0.0038395
0.00068024,-0.0037976
0.00066971,-0.0037563
0.00065937,-0.0037155
0.00064924,-0.0036753
0.00063929,-0.0036357
0.00062953,-0.0035966
0.00061995,-0.0035581
0.00061055,-0.00352
0.00060132,-0.0034825
0.00059227,-0.0034455
0.00058338,-0.003409
0.00057466,-0.003373
0.00056609,-0.0033375
0.00055769,-0.0033025
0.00054943,-0.0032679
0.00054133,-0.0032338
0.00053337,-0.0032002
0.00052556,-0.003167
0.00051788,-0.0031343
0.00051035,-0.0031019
0.00050294,-0.0030701
0.00049567,-0.0030386
0.00048853,-0.0030075
0.00048152,-0.0029769
0.00047463,-0.0029467
0.00046786,-0.0029168
0.00046121,-0.0028874
0.00045467,-0.0028583
0.00044825,-0.0028296
0.00044194,-0.0028013
0.00043574,-0.0027733
0.00042965,-0.0027457
0.00042366,-0.0027185
0.00041777,-0.0026916
0.00041199,-0.002665
0.0004063,-0.0026388
0.00040071,-0.0026129
0.00039521,-0.0025873
0.00038981,-0.0025621
0.0003845,-0.0025372
0.00037927,-0.0025126
0.00037414,-0.0024883
0.00036909,-0.0024643
0.00036412,-0.0024406
0.00035923,-0.0024172
0.00035443,-0.0023941
0.00034971,-0.0023713
0.00034506,-0.0023487
0.00034049,-0.0023265
0.00033599,-0.0023045
0.00033157,-0.0022827
0.00032722,-0.0022613
0.00032294,-0.0022401
0.00031872,-0.0022192
0.00031458,-0.0021985
0.0003105,-0.002178
0.00030649,-0.0021578
0.00030254,-0.0021379
0.00029865,-0.0021182
0.00029483,-0.0020987
0.00029106,-0.0020795
0.00028736,-0.0020605
0.00028371,-0.0020417
0.00028012,-0.0020231
0.00027659,-0.0020048
0.00027311,-0.0019866
0.00026968,-0.0019687
0.00026631,-0.001951
0.00026299,-0.0019335
0.00025972,-0.0019162
0.00025651,-0.0018991
0.00025334,-0.0018822
0.00025021,-0.0018655
0.00024714,-0.001849
0.00024411,-0.0018327
0.00024113,-0.0018165
0.0002382,-0.0018006
0.0002353,-0.0017848
0.00023246,-0.0017692
0.00022965,-0.0017538
0.00022688,-0.0017386
0.00022416,-0.0017235
0.00022148,-0.0017087
0.00021884,-0.0016939
0.00021623,-0.0016794
0.00021366,-0.001665
0.00021114,-0.0016507
0.00020864,-0.0016367
0.00020619,-0.0016227
0.00020377,-0.001609
0.00020139,-0.0015953
0.00019904,-0.0015819
0.00019672,-0.0015686
0.00019444,-0.0015554
0.00019219,-0.0015424
0.00018997,-0.0015295
0.00018778,-0.0015167
0.00018563,-0.0015041
0.0001835,-0.0014917
0.00018141,-0.0014793
0.00017934,-0.0014671
0.00017731,-0.0014551
0.0001753,-0.0014431
0.00017332,-0.0014313
0.00017137,-0.0014196
0.00016945,-0.0014081
0.00016755,-0.0013966
0.00016568,-0.0013853
0.00016383,-0.0013741
0.00016201,-0.001363
0.00016022,-0.0013521
0.00015845,-0.0013412
0.0001567,-0.0013305
0.00015498,-0.0013199
0.00015328,-0.0013094
0.0001516,-0.0012989
0.00014995,-0.0012887
0.00014832,-0.0012785
0.00014671,-0.0012684
0.00014512,-0.0012584
0.00014356,-0.0012485
0.00014201,-0.0012388
0.00014049,-0.0012291
0.00013898,-0.0012195
0.0001375,-0.00121
0.00013603,-0.0012007
0.00013459,-0.0011914
0.00013316,-0.0011822
0.00013176,-0.0011731
0.00013037,-0.0011641
0.00012899,-0.0011552
0.00012764,-0.0011463
0.00012631,-0.0011376
0.00012499,-0.0011289
0.00012369,-0.0011204
0.0001224,-0.0011119
0.00012113,-0.0011035
0.00011988,-0.0010952
0.00011865,-0.0010869
0.00011743,-0.0010788
0.00011622,-0.0010707
0.00011503,-0.0010627
0.00011386,-0.0010548
0.0001127,-0.001047
0.00011156,-0.0010392
0.00011043,-0.0010315
0.00010931,-0.0010239
0.00010821,-0.0010164
0.00010712,-0.0010089
0.00010604,-0.0010015
0.00010498,-0.00099422
0.00010394,-0.00098697
0.0001029,-0.00097979
0.00010188,-0.00097267
0.00010087,-0.00096563
9.9871e-05,-0.00095865
9.8885e-05,-0.00095174
9.7912e-05,-0.00094489
9.6951e-05,-0.00093811
9.6002e-05,-0.00093139
9.5064e-05,-0.00092474
9.4137e-05,-0.00091814
9.3222e-05,-0.00091161
9.2317e-05,-0.00090514
9.1424e-05,-0.00089873
9.0541e-05,-0.00089238
8.9669e-05,-0.00088609
8.8807e-05,-0.00087986
8.7956e-05,-0.00087368
8.7114e-05,-0.00086756
8.6283e-05,-0.0008615
8.5461e-05,-0.0008555
8.4649e-05,-0.00084954
8.3847e-05,-0.00084365
8.3054e-05,-0.0008378
8.2271e-05,-0.00083201
8.1496e-05,-0.00082628
8.0731e-05,-0.00082059
7.9975e-05,-0.00081496
7.9227e-05,-0.00080937
7.8488e-05,-0.00080384
7.7758e-05,-0.00079836
7.7036e-05,-0.00079292
7.6322e-05,-0.00078754
7.5617e-05,-0.0007822
7.4919e-05,-0.00077691
7.423e-05,-0.00077166
7.3549e-05,-0.00076647
7.2875e-05,-0.00076132
7.2209e-05,-0.00075621
7.155e-05,-0.00075115
7.0899e-05,-0.00074614
7.0255e-05,-0.00074117
6.9619e-05,-0.00073624
6.899e-05,-0.00073135
6.8367e-05,-0.00072651
6.7752e-05,-0.00072171
6.7144e-05,-0.00071695
6.6542e-05,-0.00071224
6.5947e-05,-0.00070756
6.5359e-05,-0.00070292
6.4777e-05,-0.00069833
6.4202e-05,-0.00069377
6.3633e-05,-0.00068925
6.307e-05,-0.00068478
6.2514e-05,-0.00068034
6.1963e-05,-0.00067593
6.1419e-05,-0.00067157
6.088e-05,-0.00066724
6.0347e-05,-0.00066295
5.9821e-05,-0.00065869
5.9299e-05,-0.00065448
5.8784e-05,-0.00065029
5.8274e-05,-0.00064614
5.7769e-05,-0.00064203
5.727e-05,-0.00063795
5.6777e-05,-0.00063391
5.6288e-05,-0.0006299
5.5805e-05,-0.00062592
5.5327e-05,-0.00062198
5.4854e-05,-0.00061806
5.4386e-05,-0.00061418
5.3923e-05,-0.00061034
5.3465e-05,-0.00060652
5.3012e-05,-0.00060274
5.2564e-05,-0.00059899
5.212e-05,-0.00059526
5.1681e-05,-0.00059157
5.1246e-05,-0.00058791
5.0816e-05,-0.00058428
5.0391e-05,-0.00058068
4.997e-05,-0.0005771
4.9553e-05,-0.00057356
4.9141e-05,-0.00057005
4.8733e-05,-0.00056656
4.8329e-05,-0.0005631
4.7929e-05,-0.00055967
4.7534e-05,-0.00055627
4.7142e-05,-0.00055289
4.6754e-05,-0.00054954
4.6371e-05,-0.00054622
4.5991e-05,-0.00054292
4.5615e-05,-0.00053965
4.5243e-05,-0.00053641
4.4875e-05,-0.00053319
4.4511e-05,-0.00053
4.415e-05,-0.00052683
4.3793e-05,-0.00052369
4.3439e-05,-0.00052057
4.3089e-05,-0.00051748
4.2743e-05,-0.00051441
4.2399e-05,-0.00051137
4.206e-05,-0.00050835
4.1724e-05,-0.00050535
4.1391e-05,-0.00050237
4.1061e-05,-0.00049942
4.0735e-05,-0.00049649
4.0411e-05,-0.00049359
4.0092e-05,-0.00049071
3.9775e-05,-0.00048784
3.9461e-05,-0.00048501
3.915e-05,-0.00048219
3.8843e-05,-0.00047939


==> msd3101.csv <==

X,Y
0.00028547,-0.00015083
0.00028744,-0.00015214
0.00028942,-0.00015346
0.00029142,-0.0001548
0.00029343,-0.00015615
0.00029546,-0.00015752
0.00029751,-0.0001589
0.00029958,-0.00016029
0.00030167,-0.0001617
0.00030377,-0.00016312
0.00030589,-0.00016456
0.00030803,-0.00016601
0.00031019,-0.00016748
0.00031236,-0.00016896
0.00031456,-0.00017046
0.00031677,-0.00017198
0.000319,-0.00017351
0.00032125,-0.00017505
0.00032352,-0.00017661
0.00032581,-0.00017819
0.00032812,-0.00017979
0.00033045,-0.0001814
0.0003328,-0.00018303
0.00033518,-0.00018468
0.00033757,-0.00018634
0.00033998,-0.00018802
0.00034241,-0.00018972
0.00034487,-0.00019144
0.00034734,-0.00019317
0.00034984,-0.00019493
0.00035236,-0.0001967
0.00035491,-0.00019849
0.00035747,-0.00020031
0.00036006,-0.00020214
0.00036267,-0.00020399
0.0003653,-0.00020586
0.00036796,-0.00020775
0.00037064,-0.00020966
0.00037334,-0.00021159
0.00037607,-0.00021354
0.00037883,-0.00021552
0.0003816,-0.00021751
0.00038441,-0.00021953
0.00038723,-0.00022157
0.00039009,-0.00022363
0.00039297,-0.00022571
0.00039587,-0.00022782
0.0003988,-0.00022995
0.00040176,-0.0002321
0.00040474,-0.00023428
0.00040776,-0.00023648
0.00041079,-0.0002387
0.00041386,-0.00024095
0.00041696,-0.00024323
0.00042008,-0.00024553
0.00042323,-0.00024785
0.00042641,-0.0002502
0.00042962,-0.00025258
0.00043286,-0.00025499
0.00043613,-0.00025742
0.00043943,-0.00025987
0.00044276,-0.00026236
0.00044612,-0.00026487
0.00044951,-0.00026742
0.00045293,-0.00026999
0.00045639,-0.00027259
0.00045988,-0.00027522
0.0004634,-0.00027787
0.00046695,-0.00028056
0.00047053,-0.00028328
0.00047415,-0.00028603
0.00047781,-0.00028882
0.0004815,-0.00029163
0.00048522,-0.00029447
0.00048898,-0.00029735
0.00049277,-0.00030026
0.0004966,-0.00030321
0.00050047,-0.00030619
0.00050437,-0.0003092
0.00050831,-0.00031225
0.00051229,-0.00031533
0.0005163,-0.00031845
0.00052036,-0.00032161
0.00052445,-0.0003248
0.00052858,-0.00032803
0.00053275,-0.0003313
0.00053697,-0.0003346
0.00054122,-0.00033794
0.00054551,-0.00034133
0.00054985,-0.00034475
0.00055423,-0.00034821
0.00055865,-0.00035172
0.00056311,-0.00035526
0.00056762,-0.00035885
0.00057217,-0.00036248
0.00057677,-0.00036615
0.00058141,-0.00036986
0.00058609,-0.00037363
0.00059083,-0.00037743
0.00059561,-0.00038128
0.00060043,-0.00038518
0.00060531,-0.00038912
0.00061023,-0.00039311
0.0006152,-0.00039715
0.00062022,-0.00040124
0.0006253,-0.00040537
0.00063042,-0.00040956
0.00063559,-0.0004138
0.00064082,-0.00041808
0.00064609,-0.00042242
0.00065142,-0.00042682
0.00065681,-0.00043127
0.00066225,-0.00043577
0.00066774,-0.00044032
0.00067329,-0.00044493
0.0006789,-0.0004496
0.00068456,-0.00045433
0.00069028,-0.00045911
0.00069606,-0.00046396
0.0007019,-0.00046886
0.0007078,-0.00047382
0.00071375,-0.00047885
0.00071977,-0.00048393
0.00072586,-0.00048908
0.000732,-0.0004943
0.00073821,-0.00049958
0.00074448,-0.00050493
0.00075082,-0.00051034
0.00075722,-0.00051582
0.00076369,-0.00052137
0.00077023,-0.00052699
0.00077684,-0.00053268
0.00078351,-0.00053844
0.00079026,-0.00054428
0.00079708,-0.00055018
0.00080397,-0.00055617
0.00081093,-0.00056223
0.00081796,-0.00056837
0.00082507,-0.00057458
0.00083226,-0.00058088
0.00083952,-0.00058725
0.00084686,-0.00059371
0.00085428,-0.00060025
0.00086177,-0.00060688
0.00086935,-0.00061359
0.00087701,-0.00062039
0.00088475,-0.00062727
0.00089258,-0.00063425
0.00090049,-0.00064131
0.00090848,-0.00064847
0.00091657,-0.00065572
0.00092474,-0.00066306
0.000933,-0.00067051
0.00094135,-0.00067804
0.00094979,-0.00068568
0.00095832,-0.00069342
0.00096695,-0.00070126
0.00097567,-0.00070921
0.00098449,-0.00071725
0.00099341,-0.00072541
0.0010024,-0.00073367
0.0010115,-0.00074205
0.0010208,-0.00075053
0.0010301,-0.00075913
0.0010395,-0.00076785
0.001049,-0.00077668
0.0010587,-0.00078563
0.0010684,-0.0007947
0.0010783,-0.00080389
0.0010882,-0.0008132
0.0010983,-0.00082264
0.0011085,-0.00083221
0.0011188,-0.00084191
0.0011292,-0.00085174
0.0011398,-0.00086171
0.0011505,-0.00087181
0.0011612,-0.00088205
0.0011722,-0.00089243
0.0011832,-0.00090295
0.0011944,-0.00091362
0.0012057,-0.00092443
0.0012171,-0.00093539
0.0012286,-0.00094651
0.0012403,-0.00095777
0.0012522,-0.0009692
0.0012641,-0.00098078
0.0012763,-0.00099253
0.0012885,-0.0010044
0.0013009,-0.0010165
0.0013134,-0.0010288
0.0013261,-0.0010412
0.001339,-0.0010538
0.001352,-0.0010665
0.0013651,-0.0010795
0.0013784,-0.0010926
0.0013919,-0.0011059
0.0014055,-0.0011194
0.0014193,-0.0011331
0.0014333,-0.001147
0.0014474,-0.0011611
0.0014617,-0.0011754
0.0014762,-0.0011899
0.0014908,-0.0012046
0.0015056,-0.0012195
0.0015206,-0.0012346
0.0015358,-0.00125
0.0015512,-0.0012656
0.0015668,-0.0012814
0.0015825,-0.0012974
0.0015985,-0.0013136
0.0016146,-0.0013301
0.001631,-0.0013469
0.0016475,-0.0013639
0.0016643,-0.0013811
0.0016813,-0.0013986
0.0016985,-0.0014163
0.0017159,-0.0014343
0.0017335,-0.0014526
0.0017514,-0.0014711
0.0017694,-0.0014899
0.0017877,-0.001509
0.0018063,-0.0015284
0.001825,-0.0015481
0.0018441,-0.001568
0.0018633,-0.0015883
0.0018828,-0.0016089
0.0019026,-0.0016297
0.0019226,-0.0016509
0.0019429,-0.0016724
0.0019634,-0.0016943
0.0019842,-0.0017164
0.0020053,-0.0017389
0.0020267,-0.0017617
0.0020483,-0.0017849
0.0020703,-0.0018085
0.0020925,-0.0018324
0.002115,-0.0018566
0.0021378,-0.0018813
0.0021609,-0.0019063
0.0021844,-0.0019317
0.0022081,-0.0019575
0.0022322,-0.0019837
0.0022566,-0.0020103
0.0022813,-0.0020373
0.0023063,-0.0020647
0.0023317,-0.0020926
0.0023575,-0.0021209
0.0023836,-0.0021496
0.00241,-0.0021788
0.0024368,-0.0022085
0.002464,-0.0022386
0.0024916,-0.0022692
0.0025196,-0.0023003
0.0025479,-0.0023318
0.0025767,-0.0023639
0.0026058,-0.0023965
0.0026354,-0.0024296
0.0026653,-0.0024632
0.0026957,-0.0024973
0.0027266,-0.0025321
0.0027578,-0.0025673
0.0027895,-0.0026031
0.0028217,-0.0026396
0.0028544,-0.0026766
0.0028875,-0.0027142
0.0029211,-0.0027524
0.0029551,-0.0027912
0.0029897,-0.0028306
0.0030248,-0.0028707
0.0030604,-0.0029115
0.0030965,-0.0029529
0.0031332,-0.002995
0.0031704,-0.0030378
0.0032081,-0.0030813
0.0032464,-0.0031255
0.0032853,-0.0031705
0.0033248,-0.0032162
0.0033648,-0.0032626
0.0034055,-0.0033098
0.0034468,-0.0033578
0.0034887,-0.0034066
0.0035313,-0.0034562
0.0035745,-0.0035067
0.0036184,-0.003558
0.003663,-0.0036101
0.0037082,-0.0036632
0.0037542,-0.0037171
0.0038008,-0.0037719
0.0038482,-0.0038277
0.0038964,-0.0038844
0.0039453,-0.0039421
0.003995,-0.0040008
0.0040455,-0.0040604
0.0040968,-0.0041211
0.0041489,-0.0041828
0.0042018,-0.0042456
0.0042556,-0.0043094
0.0043103,-0.0043744
0.0043659,-0.0044404
0.0044223,-0.0045076
0.0044797,-0.004576
0.0045381,-0.0046455
0.0045974,-0.0047163
0.0046577,-0.0047883
0.004719,-0.0048615
0.0047813,-0.004936
0.0048447,-0.0050118
0.0049091,-0.005089
0.0049746,-0.0051675
0.0050413,-0.0052473
0.0051091,-0.0053286
0.005178,-0.0054113
0.0052481,-0.0054955
0.0053195,-0.0055811
0.005392,-0.0056683
0.0054659,-0.005757
0.005541,-0.0058472
0.0056175,-0.0059391
0.0056953,-0.0060326
0.0057745,-0.0061278
0.0058551,-0.0062246
0.0059371,-0.0063232
0.0060206,-0.0064236
0.0061056,-0.0065257
0.0061922,-0.0066297
0.0062803,-0.0067355
0.00637,-0.0068432
0.0064614,-0.0069529
0.0065545,-0.0070646
0.0066493,-0.0071782
0.0067458,-0.0072939
0.0068442,-0.0074117
0.0069444,-0.0075316
0.0070465,-0.0076537
0.0071505,-0.007778
0.0072565,-0.0079046
0.0073645,-0.0080334
0.0074746,-0.0081646
0.0075868,-0.0082981
0.0077012,-0.0084341
0.0078178,-0.0085726
0.0079367,-0.0087135
0.0080579,-0.0088571
0.0081815,-0.0090032
0.0083076,-0.009152
0.0084362,-0.0093035
0.0085673,-0.0094577
0.0087011,-0.0096148
0.0088376,-0.0097747
0.0089768,-0.0099376
0.0091189,-0.010103
0.0092639,-0.010272
0.0094119,-0.010444
0.009563,-0.010619
0.0097171,-0.010797
0.0098745,-0.010979
0.010035,-0.011163
0.010199,-0.011351
0.010367,-0.011543
0.010538,-0.011738
0.010713,-0.011936
0.010891,-0.012138
0.011074,-0.012344
0.01126,-0.012553
0.01145,-0.012766
0.011645,-0.012983
0.011843,-0.013204
0.012047,-0.013429
0.012254,-0.013658
0.012467,-0.01389
0.012684,-0.014127
0.012906,-0.014369
0.013132,-0.014614
0.013364,-0.014864
0.013602,-0.015118
0.013845,-0.015376
0.014093,-0.015639
0.014347,-0.015906
0.014607,-0.016178
0.014873,-0.016455
0.015145,-0.016736
0.015424,-0.017023
0.015709,-0.017314
0.016001,-0.017609
0.016299,-0.01791
0.016605,-0.018216
0.016919,-0.018526
0.017239,-0.018842
0.017568,-0.019162
0.017904,-0.019488
0.018249,-0.019819
0.018602,-0.020155
0.018963,-0.020496
0.019334,-0.020843
0.019713,-0.021194
0.020102,-0.021551
0.020501,-0.021913
0.020909,-0.02228
0.021327,-0.022653
0.021756,-0.02303
0.022196,-0.023413
0.022647,-0.023801
0.023109,-0.024193
0.023582,-0.024591
0.024068,-0.024994
0.024565,-0.025401
0.025076,-0.025814
0.025599,-0.026231
0.026135,-0.026653
0.026685,-0.027079
0.027249,-0.027509
0.027827,-0.027943
0.02842,-0.028382
0.029028,-0.028824
0.029651,-0.02927
0.03029,-0.029719
0.030946,-0.030171
0.031617,-0.030627
0.032306,-0.031084
0.033012,-0.031544
0.033735,-0.032006
0.034477,-0.032469
0.035237,-0.032934
0.036016,-0.033399
0.036815,-0.033865
0.037633,-0.03433
0.038471,-0.034795
0.039329,-0.035258
0.040208,-0.03572
0.041109,-0.036179
0.04203,-0.036635
0.042974,-0.037087
0.04394,-0.037535
0.044928,-0.037978
0.045939,-0.038415
0.046973,-0.038844
0.04803,-0.039266
0.04911,-0.03968
0.050214,-0.040084
0.051342,-0.040477
0.052493,-0.040858
0.053669,-0.041226
0.054868,-0.041581
0.056092,-0.04192
0.057339,-0.042243
0.05861,-0.042549
0.059905,-0.042835
0.061223,-0.043101
0.062564,-0.043346
0.063927,-0.043567
0.065313,-0.043763
0.06672,-0.043934
0.068148,-0.044077
0.069597,-0.04419
0.071065,-0.044273
0.072551,-0.044324
0.074055,-0.044341
0.075576,-0.044322
0.077112,-0.044267
0.078661,-0.044172
0.080224,-0.044037
0.081797,-0.043861
0.083379,-0.043641
0.084969,-0.043377
0.086565,-0.043066
0.088164,-0.042708
0.089764,-0.042301
0.091363,-0.041844
0.09296,-0.041336
0.09455,-0.040776
0.096132,-0.040162
0.097703,-0.039494
0.09926,-0.038772
0.1008,-0.037995
0.10232,-0.037161
0.10382,-0.036273
0.10529,-0.035328
0.10673,-0.034327
0.10814,-0.033271
0.10952,-0.03216
0.11085,-0.030994
0.11215,-0.029775
0.1134,-0.028504
0.1146,-0.027182
0.11575,-0.02581
0.11684,-0.02439
0.11788,-0.022924
0.11885,-0.021415
0.11976,-0.019864
0.12061,-0.018274
0.12139,-0.016648
0.12209,-0.014988
0.12273,-0.013298
0.12329,-0.011581
0.12377,-0.0098407
0.12417,-0.0080796
0.1245,-0.0063017
0.12474,-0.0045107
0.12491,-0.0027102
0.12499,-0.00090403
0.12499,0.00090403
0.12491,0.0027102
0.12474,0.0045107
0.1245,0.0063017
0.12417,0.0080796
0.12377,0.0098407
0.12329,0.011581
0.12273,0.013298
0.12209,0.014988
0.12139,0.016648
0.12061,0.018274
0.11976,0.019864
0.11885,0.021415
0.11788,0.022924
0.11684,0.02439
0.11575,0.02581
0.1146,0.027182
0.1134,0.028504
0.11215,0.029775
0.11085,0.030994
0.10952,0.03216
0.10814,0.033271
0.10673,0.034327
0.10529,0.035328
0.10382,0.036273
0.10232,0.037161
0.1008,0.037995
0.09926,0.038772
0.097703,0.039494
0.096132,0.040162
0.09455,0.040776
0.09296,0.041336
0.091363,0.041844
0.089764,0.042301
0.088164,0.042708
0.086565,0.043066
0.084969,0.043377
0.083379,0.043641
0.081797,0.043861
0.080224,0.044037
0.078661,0.044172
0.077112,0.044267
0.075576,0.044322
0.074055,0.044341
0.072551,0.044324
0.071065,0.044273
0.069597,0.04419
0.068148,0.044077
0.06672,0.043934
0.065313,0.043763
0.063927,0.043567
0.062564,0.043346
0.061223,0.043101
0.059905,0.042835
0.05861,0.042549
0.057339,0.042243
0.056092,0.04192
0.054868,0.041581
0.053669,0.041226
0.052493,0.040858
0.051342,0.040477
0.050214,0.040084
0.04911,0.03968
0.04803,0.039266
0.046973,0.038844
0.045939,0.038415
0.044928,0.037978
0.04394,0.037535
0.042974,0.037087
0.04203,0.036635
0.041109,0.036179
0.040208,0.03572
0.039329,0.035258
0.038471,0.034795
0.037633,0.03433
0.036815,0.033865
0.036016,0.033399
0.035237,0.032934
0.034477,0.032469
0.033735,0.032006
0.033012,0.031544
0.032306,0.031084
0.031617,0.030627
0.030946,0.030171
0.03029,0.029719
0.029651,0.02927
0.029028,0.028824
0.02842,0.028382
0.027827,0.027943
0.027249,0.027509
0.026685,0.027079
0.026135,0.026653
0.025599,0.026231
0.025076,0.025814
0.024565,0.025401
0.024068,0.024994
0.023582,0.024591
0.023109,0.024193
0.022647,0.023801
0.022196,0.023413
0.021756,0.02303
0.021327,0.022653
0.020909,0.02228
0.020501,0.021913
0.020102,0.021551
0.019713,0.021194
0.019334,0.020843
0.018963,0.020496
0.018602,0.020155
0.018249,0.019819
0.017904,0.019488
0.017568,0.019162
0.017239,0.018842
0.016919,0.018526
0.016605,0.018216
0.016299,0.01791
0.016001,0.017609
0.015709,0.017314
0.015424,0.017023
0.015145,0.016736
0.014873,0.016455
0.014607,0.016178
0.014347,0.015906
0.014093,0.015639
0.013845,0.015376
0.013602,0.015118
0.013364,0.014864
0.013132,0.014614
0.012906,0.014369
0.012684,0.014127
0.012467,0.01389
0.012254,0.013658
0.012047,0.013429
0.011843,0.013204
0.011645,0.012983
0.01145,0.012766
0.01126,0.012553
0.011074,0.012344
0.010891,0.012138
0.010713,0.011936
0.010538,0.011738
0.010367,0.011543
0.010199,0.011351
0.010035,0.011163
0.0098745,0.010979
0.0097171,0.010797
0.009563,0.010619
0.0094119,0.010444
0.0092639,0.010272
0.0091189,0.010103
0.0089768,0.0099376
0.0088376,0.0097747
0.0087011,0.0096148
0.0085673,0.0094577
0.0084362,0.0093035
0.0083076,0.009152
0.0081815,0.0090032
0.0080579,0.0088571
0.0079367,0.0087135
0.0078178,0.0085726
0.0077012,0.0084341
0.0075868,0.0082981
0.0074746,0.0081646
0.0073645,0.0080334
0.0072565,0.0079046
0.0071505,0.007778
0.0070465,0.0076537
0.0069444,0.0075316
0.0068442,0.0074117
0.0067458,0.0072939
0.0066493,0.0071782
0.0065545,0.0070646
0.0064614,0.0069529
0.00637,0.0068432
0.0062803,0.0067355
0.0061922,0.0066297
0.0061056,0.0065257
0.0060206,0.0064236
0.0059371,0.0063232
0.0058551,0.0062246
0.0057745,0.0061278
0.0056953,0.0060326
0.0056175,0.0059391
0.005541,0.0058472
0.0054659,0.005757
0.005392,0.0056683
0.0053195,0.0055811
0.0052481,0.0054955
0.005178,0.0054113
0.0051091,0.0053286
0.0050413,0.0052473
0.0049746,0.0051675
0.0049091,0.005089
0.0048447,0.0050118
0.0047813,0.004936
0.004719,0.0048615
0.0046577,0.0047883
0.0045974,0.0047163
0.0045381,0.0046455
0.0044797,0.004576
0.0044223,0.0045076
0.0043659,0.0044404
0.0043103,0.0043744
0.0042556,0.0043094
0.0042018,0.0042456
0.0041489,0.0041828
0.0040968,0.0041211
0.0040455,0.0040604
0.003995,0.0040008
0.0039453,0.0039421
0.0038964,0.0038844
0.0038482,0.0038277
0.0038008,0.0037719
0.0037542,0.0037171
0.0037082,0.0036632
0.003663,0.0036101
0.0036184,0.003558
0.0035745,0.0035067
0.0035313,0.0034562
0.0034887,0.0034066
0.0034468,0.0033578
0.0034055,0.0033098
0.0033648,0.0032626
0.0033248,0.0032162
0.0032853,0.0031705
0.0032464,0.0031255
0.0032081,0.0030813
0.0031704,0.0030378
0.0031332,0.002995
0.0030965,0.0029529
0.0030604,0.0029115
0.0030248,0.0028707
0.0029897,0.0028306
0.0029551,0.0027912
0.0029211,0.0027524
0.0028875,0.0027142
0.0028544,0.0026766
0.0028217,0.0026396
0.0027895,0.0026031
0.0027578,0.0025673
0.0027266,0.0025321
0.0026957,0.0024973
0.0026653,0.0024632
0.0026354,0.0024296
0.0026058,0.0023965
0.0025767,0.0023639
0.0025479,0.0023318
0.0025196,0.0023003
0.0024916,0.0022692
0.002464,0.0022386
0.0024368,0.0022085
0.00241,0.0021788
0.0023836,0.0021496
0.0023575,0.0021209
0.0023317,0.0020926
0.0023063,0.0020647
0.0022813,0.0020373
0.0022566,0.0020103
0.0022322,0.0019837
0.0022081,0.0019575
0.0021844,0.0019317
0.0021609,0.0019063
0.0021378,0.0018813
0.002115,0.0018566
0.0020925,0.0018324
0.0020703,0.0018085
0.0020483,0.0017849
0.0020267,0.0017617
0.0020053,0.0017389
0.0019842,0.0017164
0.0019634,0.0016943
0.0019429,0.0016724
0.0019226,0.0016509
0.0019026,0.0016297
0.0018828,0.0016089
0.0018633,0.0015883
0.0018441,0.001568
0.001825,0.0015481
0.0018063,0.0015284
0.0017877,0.001509
0.0017694,0.0014899
0.0017514,0.0014711
0.0017335,0.0014526
0.0017159,0.0014343
0.0016985,0.0014163
0.0016813,0.0013986
0.0016643,0.0013811
0.0016475,0.0013639
0.001631,0.0013469
0.0016146,0.0013301
0.0015985,0.0013136
0.0015825,0.0012974
0.0015668,0.0012814
0.0015512,0.0012656
0.0015358,0.00125
0.0015206,0.0012346
0.0015056,0.0012195
0.0014908,0.0012046
0.0014762,0.0011899
0.0014617,0.0011754
0.0014474,0.0011611
0.0014333,0.001147
0.0014193,0.0011331
0.0014055,0.0011194
0.0013919,0.0011059
0.0013784,0.0010926
0.0013651,0.0010795
0.001352,0.0010665
0.001339,0.0010538
0.0013261,0.0010412
0.0013134,0.0010288
0.0013009,0.0010165
0.0012885,0.0010044
0.0012763,0.00099253
0.0012641,0.00098078
0.0012522,0.0009692
0.0012403,0.00095777
0.0012286,0.00094651
0.0012171,0.00093539
0.0012057,0.00092443
0.0011944,0.00091362
0.0011832,0.00090295
0.0011722,0.00089243
0.0011612,0.00088205
0.0011505,0.00087181
0.0011398,0.00086171
0.0011292,0.00085174
0.0011188,0.00084191
0.0011085,0.00083221
0.0010983,0.00082264
0.0010882,0.0008132
0.0010783,0.00080389
0.0010684,0.0007947
0.0010587,0.00078563
0.001049,0.00077668
0.0010395,0.00076785
0.0010301,0.00075913
0.0010208,0.00075053
0.0010115,0.00074205
0.0010024,0.00073367
0.00099341,0.00072541
0.00098449,0.00071725
0.00097567,0.00070921
0.00096695,0.00070126
0.00095832,0.00069342
0.00094979,0.00068568
0.00094135,0.00067804
0.000933,0.00067051
0.00092474,0.00066306
0.00091657,0.00065572
0.00090848,0.00064847
0.00090049,0.00064131
0.00089258,0.00063425
0.00088475,0.00062727
0.00087701,0.00062039
0.00086935,0.00061359
0.00086177,0.00060688
0.00085428,0.00060025
0.00084686,0.00059371
0.00083952,0.00058725
0.00083226,0.00058088
0.00082507,0.00057458
0.00081796,0.00056837
0.00081093,0.00056223
0.00080397,0.00055617
0.00079708,0.00055018
0.00079026,0.00054428
0.00078351,0.00053844
0.00077684,0.00053268
0.00077023,0.00052699
0.00076369,0.00052137
0.00075722,0.00051582
0.00075082,0.00051034
0.00074448,0.00050493
0.00073821,0.00049958
0.000732,0.0004943
0.00072586,0.00048908
0.00071977,0.00048393
0.00071375,0.00047885
0.0007078,0.00047382
0.0007019,0.00046886
0.00069606,0.00046396
0.00069028,0.00045911
0.00068456,0.00045433
0.0006789,0.0004496
0.00067329,0.00044493
0.00066774,0.00044032
0.00066225,0.00043577
0.00065681,0.00043127
0.00065142,0.00042682
0.00064609,0.00042242
0.00064082,0.00041808
0.00063559,0.0004138
0.00063042,0.00040956
0.0006253,0.00040537
0.00062022,0.00040124
0.0006152,0.00039715
0.00061023,0.00039311
0.00060531,0.00038912
0.00060043,0.00038518
0.00059561,0.00038128
0.00059083,0.00037743
0.00058609,0.00037363
0.00058141,0.00036986
0.00057677,0.00036615
0.00057217,0.00036248
0.00056762,0.00035885
0.00056311,0.00035526
0.00055865,0.00035172
0.00055423,0.00034821
0.00054985,0.00034475
0.00054551,0.00034133
0.00054122,0.00033794
0.00053697,0.0003346
0.00053275,0.0003313
0.00052858,0.00032803
0.00052445,0.0003248
0.00052036,0.00032161
0.0005163,0.00031845
0.00051229,0.00031533
0.00050831,0.00031225
0.00050437,0.0003092
0.00050047,0.00030619
0.0004966,0.00030321
0.00049277,0.00030026
0.00048898,0.00029735
0.00048522,0.00029447
0.0004815,0.00029163
0.00047781,0.00028882
0.00047415,0.00028603
0.00047053,0.00028328
0.00046695,0.00028056
0.0004634,0.00027787
0.00045988,0.00027522
0.00045639,0.00027259
0.00045293,0.00026999
0.00044951,0.00026742
0.00044612,0.00026487
0.00044276,0.00026236
0.00043943,0.00025987
0.00043613,0.00025742
0.00043286,0.00025499
0.00042962,0.00025258
0.00042641,0.0002502
0.00042323,0.00024785
0.00042008,0.00024553
0.00041696,0.00024323
0.00041386,0.00024095
0.00041079,0.0002387
0.00040776,0.00023648
0.00040474,0.00023428
0.00040176,0.0002321
0.0003988,0.00022995
0.00039587,0.00022782
0.00039297,0.00022571
0.00039009,0.00022363
0.00038723,0.00022157
0.00038441,0.00021953
0.0003816,0.00021751
0.00037883,0.00021552
0.00037607,0.00021354
0.00037334,0.00021159
0.00037064,0.00020966
0.00036796,0.00020775
0.0003653,0.00020586
0.00036267,0.00020399
0.00036006,0.00020214
0.00035747,0.00020031
0.00035491,0.00019849
0.00035236,0.0001967
0.00034984,0.00019493
0.00034734,0.00019317
0.00034487,0.00019144
0.00034241,0.00018972
0.00033998,0.00018802
0.00033757,0.00018634
0.00033518,0.00018468
0.0003328,0.00018303
0.00033045,0.0001814
0.00032812,0.00017979
0.00032581,0.00017819
0.00032352,0.00017661
0.00032125,0.00017505
0.000319,0.00017351
0.00031677,0.00017198
0.00031456,0.00017046
0.00031236,0.00016896
0.00031019,0.00016748
0.00030803,0.00016601
0.00030589,0.00016456
0.00030377,0.00016312
0.00030167,0.0001617
0.00029958,0.00016029
0.00029751,0.0001589
0.00029546,0.00015752
0.00029343,0.00015615
0.00029142,0.0001548
0.00028942,0.00015346
0.00028744,0.00015214
0.00028547,0.00015083


==> msd3201.csv <==
X,Y
0.00028547,0.00015083
0.00028744,0.00015214
0.00028942,0.00015346
0.00029142,0.0001548
0.00029343,0.00015615
0.00029546,0.00015752
0.00029751,0.0001589
0.00029958,0.00016029
0.00030167,0.0001617
0.00030377,0.00016312
0.00030589,0.00016456
0.00030803,0.00016601
0.00031019,0.00016748
0.00031236,0.00016896
0.00031456,0.00017046
0.00031677,0.00017198
0.000319,0.00017351
0.00032125,0.00017505
0.00032352,0.00017661
0.00032581,0.00017819
0.00032812,0.00017979
0.00033045,0.0001814
0.0003328,0.00018303
0.00033518,0.00018468
0.00033757,0.00018634
0.00033998,0.00018802
0.00034241,0.00018972
0.00034487,0.00019144
0.00034734,0.00019317
0.00034984,0.00019493
0.00035236,0.0001967
0.00035491,0.00019849
0.00035747,0.00020031
0.00036006,0.00020214
0.00036267,0.00020399
0.0003653,0.00020586
0.00036796,0.00020775
0.00037064,0.00020966
0.00037334,0.00021159
0.00037607,0.00021354
0.00037883,0.00021552
0.0003816,0.00021751
0.00038441,0.00021953
0.00038723,0.00022157
0.00039009,0.00022363
0.00039297,0.00022571
0.00039587,0.00022782
0.0003988,0.00022995
0.00040176,0.0002321
0.00040474,0.00023428
0.00040776,0.00023648
0.00041079,0.0002387
0.00041386,0.00024095
0.00041696,0.00024323
0.00042008,0.00024553
0.00042323,0.00024785
0.00042641,0.0002502
0.00042962,0.00025258
0.00043286,0.00025499
0.00043613,0.00025742
0.00043943,0.00025987
0.00044276,0.00026236
0.00044612,0.00026487
0.00044951,0.00026742
0.00045293,0.00026999
0.00045639,0.00027259
0.00045988,0.00027522
0.0004634,0.00027787
0.00046695,0.00028056
0.00047053,0.00028328
0.00047415,0.00028603
0.00047781,0.00028882
0.0004815,0.00029163
0.00048522,0.00029447
0.00048898,0.00029735
0.00049277,0.00030026
0.0004966,0.00030321
0.00050047,0.00030619
0.00050437,0.0003092
0.00050831,0.00031225
0.00051229,0.00031533
0.0005163,0.00031845
0.00052036,0.00032161
0.00052445,0.0003248
0.00052858,0.00032803
0.00053275,0.0003313
0.00053697,0.0003346
0.00054122,0.00033794
0.00054551,0.00034133
0.00054985,0.00034475
0.00055423,0.00034821
0.00055865,0.00035172
0.00056311,0.00035526
0.00056762,0.00035885
0.00057217,0.00036248
0.00057677,0.00036615
0.00058141,0.00036986
0.00058609,0.00037363
0.00059083,0.00037743
0.00059561,0.00038128
0.00060043,0.00038518
0.00060531,0.00038912
0.00061023,0.00039311
0.0006152,0.00039715
0.00062022,0.00040124
0.0006253,0.00040537
0.00063042,0.00040956
0.00063559,0.0004138
0.00064082,0.00041808
0.00064609,0.00042242
0.00065142,0.00042682
0.00065681,0.00043127
0.00066225,0.00043577
0.00066774,0.00044032
0.00067329,0.00044493
0.0006789,0.0004496
0.00068456,0.00045433
0.00069028,0.00045911
0.00069606,0.00046396
0.0007019,0.00046886
0.0007078,0.00047382
0.00071375,0.00047885
0.00071977,0.00048393
0.00072586,0.00048908
0.000732,0.0004943
0.00073821,0.00049958
0.00074448,0.00050493
0.00075082,0.00051034
0.00075722,0.00051582
0.00076369,0.00052137
0.00077023,0.00052699
0.00077684,0.00053268
0.00078351,0.00053844
0.00079026,0.00054428
0.00079708,0.00055018
0.00080397,0.00055617
0.00081093,0.00056223
0.00081796,0.00056837
0.00082507,0.00057458
0.00083226,0.00058088
0.00083952,0.00058725
0.00084686,0.00059371
0.00085428,0.00060025
0.00086177,0.00060688
0.00086935,0.00061359
0.00087701,0.00062039
0.00088475,0.00062727
0.00089258,0.00063425
0.00090049,0.00064131
0.00090848,0.00064847
0.00091657,0.00065572
0.00092474,0.00066306
0.000933,0.00067051
0.00094135,0.00067804
0.00094979,0.00068568
0.00095832,0.00069342
0.00096695,0.00070126
0.00097567,0.00070921
0.00098449,0.00071725
0.00099341,0.00072541
0.0010024,0.00073367
0.0010115,0.00074205
0.0010208,0.00075053
0.0010301,0.00075913
0.0010395,0.00076785
0.001049,0.00077668
0.0010587,0.00078563
0.0010684,0.0007947
0.0010783,0.00080389
0.0010882,0.0008132
0.0010983,0.00082264
0.0011085,0.00083221
0.0011188,0.00084191
0.0011292,0.00085174
0.0011398,0.00086171
0.0011505,0.00087181
0.0011612,0.00088205
0.0011722,0.00089243
0.0011832,0.00090295
0.0011944,0.00091362
0.0012057,0.00092443
0.0012171,0.00093539
0.0012286,0.00094651
0.0012403,0.00095777
0.0012522,0.0009692
0.0012641,0.00098078
0.0012763,0.00099253
0.0012885,0.0010044
0.0013009,0.0010165
0.0013134,0.0010288
0.0013261,0.0010412
0.001339,0.0010538
0.001352,0.0010665
0.0013651,0.0010795
0.0013784,0.0010926
0.0013919,0.0011059
0.0014055,0.0011194
0.0014193,0.0011331
0.0014333,0.001147
0.0014474,0.0011611
0.0014617,0.0011754
0.0014762,0.0011899
0.0014908,0.0012046
0.0015056,0.0012195
0.0015206,0.0012346
0.0015358,0.00125
0.0015512,0.0012656
0.0015668,0.0012814
0.0015825,0.0012974
0.0015985,0.0013136
0.0016146,0.0013301
0.001631,0.0013469
0.0016475,0.0013639
0.0016643,0.0013811
0.0016813,0.0013986
0.0016985,0.0014163
0.0017159,0.0014343
0.0017335,0.0014526
0.0017514,0.0014711
0.0017694,0.0014899
0.0017877,0.001509
0.0018063,0.0015284
0.001825,0.0015481
0.0018441,0.001568
0.0018633,0.0015883
0.0018828,0.0016089
0.0019026,0.0016297
0.0019226,0.0016509
0.0019429,0.0016724
0.0019634,0.0016943
0.0019842,0.0017164
0.0020053,0.0017389
0.0020267,0.0017617
0.0020483,0.0017849
0.0020703,0.0018085
0.0020925,0.0018324
0.002115,0.0018566
0.0021378,0.0018813
0.0021609,0.0019063
0.0021844,0.0019317
0.0022081,0.0019575
0.0022322,0.0019837
0.0022566,0.0020103
0.0022813,0.0020373
0.0023063,0.0020647
0.0023317,0.0020926
0.0023575,0.0021209
0.0023836,0.0021496
0.00241,0.0021788
0.0024368,0.0022085
0.002464,0.0022386
0.0024916,0.0022692
0.0025196,0.0023003
0.0025479,0.0023318
0.0025767,0.0023639
0.0026058,0.0023965
0.0026354,0.0024296
0.0026653,0.0024632
0.0026957,0.0024973
0.0027266,0.0025321
0.0027578,0.0025673
0.0027895,0.0026031
0.0028217,0.0026396
0.0028544,0.0026766
0.0028875,0.0027142
0.0029211,0.0027524
0.0029551,0.0027912
0.0029897,0.0028306
0.0030248,0.0028707
0.0030604,0.0029115
0.0030965,0.0029529
0.0031332,0.002995
0.0031704,0.0030378
0.0032081,0.0030813
0.0032464,0.0031255
0.0032853,0.0031705
0.0033248,0.0032162
0.0033648,0.0032626
0.0034055,0.0033098
0.0034468,0.0033578
0.0034887,0.0034066
0.0035313,0.0034562
0.0035745,0.0035067
0.0036184,0.003558
0.003663,0.0036101
0.0037082,0.0036632
0.0037542,0.0037171
0.0038008,0.0037719
0.0038482,0.0038277
0.0038964,0.0038844
0.0039453,0.0039421
0.003995,0.0040008
0.0040455,0.0040604
0.0040968,0.0041211
0.0041489,0.0041828
0.0042018,0.0042456
0.0042556,0.0043094
0.0043103,0.0043744
0.0043659,0.0044404
0.0044223,0.0045076
0.0044797,0.004576
0.0045381,0.0046455
0.0045974,0.0047163
0.0046577,0.0047883
0.004719,0.0048615
0.0047813,0.004936
0.0048447,0.0050118
0.0049091,0.005089
0.0049746,0.0051675
0.0050413,0.0052473
0.0051091,0.0053286
0.005178,0.0054113
0.0052481,0.0054955
0.0053195,0.0055811
0.005392,0.0056683
0.0054659,0.005757
0.005541,0.0058472
0.0056175,0.0059391
0.0056953,0.0060326
0.0057745,0.0061278
0.0058551,0.0062246
0.0059371,0.0063232
0.0060206,0.0064236
0.0061056,0.0065257
0.0061922,0.0066297
0.0062803,0.0067355
0.00637,0.0068432
0.0064614,0.0069529
0.0065545,0.0070646
0.0066493,0.0071782
0.0067458,0.0072939
0.0068442,0.0074117
0.0069444,0.0075316
0.0070465,0.0076537
0.0071505,0.007778
0.0072565,0.0079046
0.0073645,0.0080334
0.0074746,0.0081646
0.0075868,0.0082981
0.0077012,0.0084341
0.0078178,0.0085726
0.0079367,0.0087135
0.0080579,0.0088571
0.0081815,0.0090032
0.0083076,0.009152
0.0084362,0.0093035
0.0085673,0.0094577
0.0087011,0.0096148
0.0088376,0.0097747
0.0089768,0.0099376
0.0091189,0.010103
0.0092639,0.010272
0.0094119,0.010444
0.009563,0.010619
0.0097171,0.010797
0.0098745,0.010979
0.010035,0.011163
0.010199,0.011351
0.010367,0.011543
0.010538,0.011738
0.010713,0.011936
0.010891,0.012138
0.011074,0.012344
0.01126,0.012553
0.01145,0.012766
0.011645,0.012983
0.011843,0.013204
0.012047,0.013429
0.012254,0.013658
0.012467,0.01389
0.012684,0.014127
0.012906,0.014369
0.013132,0.014614
0.013364,0.014864
0.013602,0.015118
0.013845,0.015376
0.014093,0.015639
0.014347,0.015906
0.014607,0.016178
0.014873,0.016455
0.015145,0.016736
0.015424,0.017023
0.015709,0.017314
0.016001,0.017609
0.016299,0.01791
0.016605,0.018216
0.016919,0.018526
0.017239,0.018842
0.017568,0.019162
0.017904,0.019488
0.018249,0.019819
0.018602,0.020155
0.018963,0.020496
0.019334,0.020843
0.019713,0.021194
0.020102,0.021551
0.020501,0.021913
0.020909,0.02228
0.021327,0.022653
0.021756,0.02303
0.022196,0.023413
0.022647,0.023801
0.023109,0.024193
0.023582,0.024591
0.024068,0.024994
0.024565,0.025401
0.025076,0.025814
0.025599,0.026231
0.026135,0.026653
0.026685,0.027079
0.027249,0.027509
0.027827,0.027943
0.02842,0.028382
0.029028,0.028824
0.029651,0.02927
0.03029,0.029719
0.030946,0.030171
0.031617,0.030627
0.032306,0.031084
0.033012,0.031544
0.033735,0.032006
0.034477,0.032469
0.035237,0.032934
0.036016,0.033399
0.036815,0.033865
0.037633,0.03433
0.038471,0.034795
0.039329,0.035258
0.040208,0.03572
0.041109,0.036179
0.04203,0.036635
0.042974,0.037087
0.04394,0.037535
0.044928,0.037978
0.045939,0.038415
0.046973,0.038844
0.04803,0.039266
0.04911,0.03968
0.050214,0.040084
0.051342,0.040477
0.052493,0.040858
0.053669,0.041226
0.054868,0.041581
0.056092,0.04192
0.057339,0.042243
0.05861,0.042549
0.059905,0.042835
0.061223,0.043101
0.062564,0.043346
0.063927,0.043567
0.065313,0.043763
0.06672,0.043934
0.068148,0.044077
0.069597,0.04419
0.071065,0.044273
0.072551,0.044324
0.074055,0.044341
0.075576,0.044322
0.077112,0.044267
0.078661,0.044172
0.080224,0.044037
0.081797,0.043861
0.083379,0.043641
0.084969,0.043377
0.086565,0.043066
0.088164,0.042708
0.089764,0.042301
0.091363,0.041844
0.09296,0.041336
0.09455,0.040776
0.096132,0.040162
0.097703,0.039494
0.09926,0.038772
0.1008,0.037995
0.10232,0.037161
0.10382,0.036273
0.10529,0.035328
0.10673,0.034327
0.10814,0.033271
0.10952,0.03216
0.11085,0.030994
0.11215,0.029775
0.1134,0.028504
0.1146,0.027182
0.11575,0.02581
0.11684,0.02439
0.11788,0.022924
0.11885,0.021415
0.11976,0.019864
0.12061,0.018274
0.12139,0.016648
0.12209,0.014988
0.12273,0.013298
0.12329,0.011581
0.12377,0.0098407
0.12417,0.0080796
0.1245,0.0063017
0.12474,0.0045107
0.12491,0.0027102
0.12499,0.00090403
0.12499,-0.00090403
0.12491,-0.0027102
0.12474,-0.0045107
0.1245,-0.0063017
0.12417,-0.0080796
0.12377,-0.0098407
0.12329,-0.011581
0.12273,-0.013298
0.12209,-0.014988
0.12139,-0.016648
0.12061,-0.018274
0.11976,-0.019864
0.11885,-0.021415
0.11788,-0.022924
0.11684,-0.02439
0.11575,-0.02581
0.1146,-0.027182
0.1134,-0.028504
0.11215,-0.029775
0.11085,-0.030994
0.10952,-0.03216
0.10814,-0.033271
0.10673,-0.034327
0.10529,-0.035328
0.10382,-0.036273
0.10232,-0.037161
0.1008,-0.037995
0.09926,-0.038772
0.097703,-0.039494
0.096132,-0.040162
0.09455,-0.040776
0.09296,-0.041336
0.091363,-0.041844
0.089764,-0.042301
0.088164,-0.042708
0.086565,-0.043066
0.084969,-0.043377
0.083379,-0.043641
0.081797,-0.043861
0.080224,-0.044037
0.078661,-0.044172
0.077112,-0.044267
0.075576,-0.044322
0.074055,-0.044341
0.072551,-0.044324
0.071065,-0.044273
0.069597,-0.04419
0.068148,-0.044077
0.06672,-0.043934
0.065313,-0.043763
0.063927,-0.043567
0.062564,-0.043346
0.061223,-0.043101
0.059905,-0.042835
0.05861,-0.042549
0.057339,-0.042243
0.056092,-0.04192
0.054868,-0.041581
0.053669,-0.041226
0.052493,-0.040858
0.051342,-0.040477
0.050214,-0.040084
0.04911,-0.03968
0.04803,-0.039266
0.046973,-0.038844
0.045939,-0.038415
0.044928,-0.037978
0.04394,-0.037535
0.042974,-0.037087
0.04203,-0.036635
0.041109,-0.036179
0.040208,-0.03572
0.039329,-0.035258
0.038471,-0.034795
0.037633,-0.03433
0.036815,-0.033865
0.036016,-0.033399
0.035237,-0.032934
0.034477,-0.032469
0.033735,-0.032006
0.033012,-0.031544
0.032306,-0.031084
0.031617,-0.030627
0.030946,-0.030171
0.03029,-0.029719
0.029651,-0.02927
0.029028,-0.028824
0.02842,-0.028382
0.027827,-0.027943
0.027249,-0.027509
0.026685,-0.027079
0.026135,-0.026653
0.025599,-0.026231
0.025076,-0.025814
0.024565,-0.025401
0.024068,-0.024994
0.023582,-0.024591
0.023109,-0.024193
0.022647,-0.023801
0.022196,-0.023413
0.021756,-0.02303
0.021327,-0.022653
0.020909,-0.02228
0.020501,-0.021913
0.020102,-0.021551
0.019713,-0.021194
0.019334,-0.020843
0.018963,-0.020496
0.018602,-0.020155
0.018249,-0.019819
0.017904,-0.019488
0.017568,-0.019162
0.017239,-0.018842
0.016919,-0.018526
0.016605,-0.018216
0.016299,-0.01791
0.016001,-0.017609
0.015709,-0.017314
0.015424,-0.017023
0.015145,-0.016736
0.014873,-0.016455
0.014607,-0.016178
0.014347,-0.015906
0.014093,-0.015639
0.013845,-0.015376
0.013602,-0.015118
0.013364,-0.014864
0.013132,-0.014614
0.012906,-0.014369
0.012684,-0.014127
0.012467,-0.01389
0.012254,-0.013658
0.012047,-0.013429
0.011843,-0.013204
0.011645,-0.012983
0.01145,-0.012766
0.01126,-0.012553
0.011074,-0.012344
0.010891,-0.012138
0.010713,-0.011936
0.010538,-0.011738
0.010367,-0.011543
0.010199,-0.011351
0.010035,-0.011163
0.0098745,-0.010979
0.0097171,-0.010797
0.009563,-0.010619
0.0094119,-0.010444
0.0092639,-0.010272
0.0091189,-0.010103
0.0089768,-0.0099376
0.0088376,-0.0097747
0.0087011,-0.0096148
0.0085673,-0.0094577
0.0084362,-0.0093035
0.0083076,-0.009152
0.0081815,-0.0090032
0.0080579,-0.0088571
0.0079367,-0.0087135
0.0078178,-0.0085726
0.0077012,-0.0084341
0.0075868,-0.0082981
0.0074746,-0.0081646
0.0073645,-0.0080334
0.0072565,-0.0079046
0.0071505,-0.007778
0.0070465,-0.0076537
0.0069444,-0.0075316
0.0068442,-0.0074117
0.0067458,-0.0072939
0.0066493,-0.0071782
0.0065545,-0.0070646
0.0064614,-0.0069529
0.00637,-0.0068432
0.0062803,-0.0067355
0.0061922,-0.0066297
0.0061056,-0.0065257
0.0060206,-0.0064236
0.0059371,-0.0063232
0.0058551,-0.0062246
0.0057745,-0.0061278
0.0056953,-0.0060326
0.0056175,-0.0059391
0.005541,-0.0058472
0.0054659,-0.005757
0.005392,-0.0056683
0.0053195,-0.0055811
0.0052481,-0.0054955
0.005178,-0.0054113
0.0051091,-0.0053286
0.0050413,-0.0052473
0.0049746,-0.0051675
0.0049091,-0.005089
0.0048447,-0.0050118
0.0047813,-0.004936
0.004719,-0.0048615
0.0046577,-0.0047883
0.0045974,-0.0047163
0.0045381,-0.0046455
0.0044797,-0.004576
0.0044223,-0.0045076
0.0043659,-0.0044404
0.0043103,-0.0043744
0.0042556,-0.0043094
0.0042018,-0.0042456
0.0041489,-0.0041828
0.0040968,-0.0041211
0.0040455,-0.0040604
0.003995,-0.0040008
0.0039453,-0.0039421
0.0038964,-0.0038844
0.0038482,-0.0038277
0.0038008,-0.0037719
0.0037542,-0.0037171
0.0037082,-0.0036632
0.003663,-0.0036101
0.0036184,-0.003558
0.0035745,-0.0035067
0.0035313,-0.0034562
0.0034887,-0.0034066
0.0034468,-0.0033578
0.0034055,-0.0033098
0.0033648,-0.0032626
0.0033248,-0.0032162
0.0032853,-0.0031705
0.0032464,-0.0031255
0.0032081,-0.0030813
0.0031704,-0.0030378
0.0031332,-0.002995
0.0030965,-0.0029529
0.0030604,-0.0029115
0.0030248,-0.0028707
0.0029897,-0.0028306
0.0029551,-0.0027912
0.0029211,-0.0027524
0.0028875,-0.0027142
0.0028544,-0.0026766
0.0028217,-0.0026396
0.0027895,-0.0026031
0.0027578,-0.0025673
0.0027266,-0.0025321
0.0026957,-0.0024973
0.0026653,-0.0024632
0.0026354,-0.0024296
0.0026058,-0.0023965
0.0025767,-0.0023639
0.0025479,-0.0023318
0.0025196,-0.0023003
0.0024916,-0.0022692
0.002464,-0.0022386
0.0024368,-0.0022085
0.00241,-0.0021788
0.0023836,-0.0021496
0.0023575,-0.0021209
0.0023317,-0.0020926
0.0023063,-0.0020647
0.0022813,-0.0020373
0.0022566,-0.0020103
0.0022322,-0.0019837
0.0022081,-0.0019575
0.0021844,-0.0019317
0.0021609,-0.0019063
0.0021378,-0.0018813
0.002115,-0.0018566
0.0020925,-0.0018324
0.0020703,-0.0018085
0.0020483,-0.0017849
0.0020267,-0.0017617
0.0020053,-0.0017389
0.0019842,-0.0017164
0.0019634,-0.0016943
0.0019429,-0.0016724
0.0019226,-0.0016509
0.0019026,-0.0016297
0.0018828,-0.0016089
0.0018633,-0.0015883
0.0018441,-0.001568
0.001825,-0.0015481
0.0018063,-0.0015284
0.0017877,-0.001509
0.0017694,-0.0014899
0.0017514,-0.0014711
0.0017335,-0.0014526
0.0017159,-0.0014343
0.0016985,-0.0014163
0.0016813,-0.0013986
0.0016643,-0.0013811
0.0016475,-0.0013639
0.001631,-0.0013469
0.0016146,-0.0013301
0.0015985,-0.0013136
0.0015825,-0.0012974
0.0015668,-0.0012814
0.0015512,-0.0012656
0.0015358,-0.00125
0.0015206,-0.0012346
0.0015056,-0.0012195
0.0014908,-0.0012046
0.0014762,-0.0011899
0.0014617,-0.0011754
0.0014474,-0.0011611
0.0014333,-0.001147
0.0014193,-0.0011331
0.0014055,-0.0011194
0.0013919,-0.0011059
0.0013784,-0.0010926
0.0013651,-0.0010795
0.001352,-0.0010665
0.001339,-0.0010538
0.0013261,-0.0010412
0.0013134,-0.0010288
0.0013009,-0.0010165
0.0012885,-0.0010044
0.0012763,-0.00099253
0.0012641,-0.00098078
0.0012522,-0.0009692
0.0012403,-0.00095777
0.0012286,-0.00094651
0.0012171,-0.00093539
0.0012057,-0.00092443
0.0011944,-0.00091362
0.0011832,-0.00090295
0.0011722,-0.00089243
0.0011612,-0.00088205
0.0011505,-0.00087181
0.0011398,-0.00086171
0.0011292,-0.00085174
0.0011188,-0.00084191
0.0011085,-0.00083221
0.0010983,-0.00082264
0.0010882,-0.0008132
0.0010783,-0.00080389
0.0010684,-0.0007947
0.0010587,-0.00078563
0.001049,-0.00077668
0.0010395,-0.00076785
0.0010301,-0.00075913
0.0010208,-0.00075053
0.0010115,-0.00074205
0.0010024,-0.00073367
0.00099341,-0.00072541
0.00098449,-0.00071725
0.00097567,-0.00070921
0.00096695,-0.00070126
0.00095832,-0.00069342
0.00094979,-0.00068568
0.00094135,-0.00067804
0.000933,-0.00067051
0.00092474,-0.00066306
0.00091657,-0.00065572
0.00090848,-0.00064847
0.00090049,-0.00064131
0.00089258,-0.00063425
0.00088475,-0.00062727
0.00087701,-0.00062039
0.00086935,-0.00061359
0.00086177,-0.00060688
0.00085428,-0.00060025
0.00084686,-0.00059371
0.00083952,-0.00058725
0.00083226,-0.00058088
0.00082507,-0.00057458
0.00081796,-0.00056837
0.00081093,-0.00056223
0.00080397,-0.00055617
0.00079708,-0.00055018
0.00079026,-0.00054428
0.00078351,-0.00053844
0.00077684,-0.00053268
0.00077023,-0.00052699
0.00076369,-0.00052137
0.00075722,-0.00051582
0.00075082,-0.00051034
0.00074448,-0.00050493
0.00073821,-0.00049958
0.000732,-0.0004943
0.00072586,-0.00048908
0.00071977,-0.00048393
0.00071375,-0.00047885
0.0007078,-0.00047382
0.0007019,-0.00046886
0.00069606,-0.00046396
0.00069028,-0.00045911
0.00068456,-0.00045433
0.0006789,-0.0004496
0.00067329,-0.00044493
0.00066774,-0.00044032
0.00066225,-0.00043577
0.00065681,-0.00043127
0.00065142,-0.00042682
0.00064609,-0.00042242
0.00064082,-0.00041808
0.00063559,-0.0004138
0.00063042,-0.00040956
0.0006253,-0.00040537
0.00062022,-0.00040124
0.0006152,-0.00039715
0.00061023,-0.00039311
0.00060531,-0.00038912
0.00060043,-0.00038518
0.00059561,-0.00038128
0.00059083,-0.00037743
0.00058609,-0.00037363
0.00058141,-0.00036986
0.00057677,-0.00036615
0.00057217,-0.00036248
0.00056762,-0.00035885
0.00056311,-0.00035526
0.00055865,-0.00035172
0.00055423,-0.00034821
0.00054985,-0.00034475
0.00054551,-0.00034133
0.00054122,-0.00033794
0.00053697,-0.0003346
0.00053275,-0.0003313
0.00052858,-0.00032803
0.00052445,-0.0003248
0.00052036,-0.00032161
0.0005163,-0.00031845
0.00051229,-0.00031533
0.00050831,-0.00031225
0.00050437,-0.0003092
0.00050047,-0.00030619
0.0004966,-0.00030321
0.00049277,-0.00030026
0.00048898,-0.00029735
0.00048522,-0.00029447
0.0004815,-0.00029163
0.00047781,-0.00028882
0.00047415,-0.00028603
0.00047053,-0.00028328
0.00046695,-0.00028056
0.0004634,-0.00027787
0.00045988,-0.00027522
0.00045639,-0.00027259
0.00045293,-0.00026999
0.00044951,-0.00026742
0.00044612,-0.00026487
0.00044276,-0.00026236
0.00043943,-0.00025987
0.00043613,-0.00025742
0.00043286,-0.00025499
0.00042962,-0.00025258
0.00042641,-0.0002502
0.00042323,-0.00024785
0.00042008,-0.00024553
0.00041696,-0.00024323
0.00041386,-0.00024095
0.00041079,-0.0002387
0.00040776,-0.00023648
0.00040474,-0.00023428
0.00040176,-0.0002321
0.0003988,-0.00022995
0.00039587,-0.00022782
0.00039297,-0.00022571
0.00039009,-0.00022363
0.00038723,-0.00022157
0.00038441,-0.00021953
0.0003816,-0.00021751
0.00037883,-0.00021552
0.00037607,-0.00021354
0.00037334,-0.00021159
0.00037064,-0.00020966
0.00036796,-0.00020775
0.0003653,-0.00020586
0.00036267,-0.00020399
0.00036006,-0.00020214
0.00035747,-0.00020031
0.00035491,-0.00019849
0.00035236,-0.0001967
0.00034984,-0.00019493
0.00034734,-0.00019317
0.00034487,-0.00019144
0.00034241,-0.00018972
0.00033998,-0.00018802
0.00033757,-0.00018634
0.00033518,-0.00018468
0.0003328,-0.00018303
0.00033045,-0.0001814
0.00032812,-0.00017979
0.00032581,-0.00017819
0.00032352,-0.00017661
0.00032125,-0.00017505
0.000319,-0.00017351
0.00031677,-0.00017198
0.00031456,-0.00017046
0.00031236,-0.00016896
0.00031019,-0.00016748
0.00030803,-0.00016601
0.00030589,-0.00016456
0.00030377,-0.00016312
0.00030167,-0.0001617
0.00029958,-0.00016029
0.00029751,-0.0001589
0.00029546,-0.00015752
0.00029343,-0.00015615
0.00029142,-0.0001548
0.00028942,-0.00015346
0.00028744,-0.00015214
0.00028547,-0.00015083

